A study of Feynman integrals with uniform transcendental weights and the symbology from dual conformal symmetry

Multi-loop Feynman integrals are key objects for the high-order correction computations in high energy phenomenology. These integrals with multiple scales, may have complicated symbol structures. We show that the dual conformal symmetry sheds light on the alphabet and symbol structures of multi-loop Feynman integrals. In this paper, first, as a cutting-edge example, we derive the two-loop four-external-mass Feynman integrals with uniform transcendental (UT) weights, based on the latest developments on UT integrals. Then we show that all the symbol letters can be nicely obtained from those of closely-related dual conformal integrals, by sending a dual point to infinity. Certain properties of the symbol such as first two entries and extended Steinmann relations are also studied from analogous properties of dual conformal integrals.

==> output/AdjLetters.txt <==
{adj[1, 1], adj[1, 2], adj[1, 3], adj[1, 4], adj[1, 5], adj[1, 6], adj[1, 8], adj[1, 9], adj[1, 10], adj[1, 11], adj[1, 13], adj[1, 14], adj[1, 18], adj[1, 19], adj[1, 20], adj[1, 21], adj[1, 22], adj[1, 23], adj[1, 24], adj[1, 25], adj[1, 26], adj[1, 27], adj[1, 28], adj[1, 29], adj[1, 30], adj[1, 31], adj[1, 32], adj[1, 33], adj[1, 34], adj[1, 35], adj[1, 36], adj[1, 37], adj[1, 38], adj[1, 39], adj[1, 40], adj[1, 42], adj[1, 43], adj[1, 44], adj[1, 45], adj[1, 46], adj[1, 47], adj[1, 48], adj[1, 50], adj[1, 51], adj[1, 52], adj[1, 54], adj[1, 56], adj[1, 57], adj[1, 58], adj[1, 59], adj[1, 61], adj[1, 62], adj[1, 63], adj[1, 64], adj[1, 65], adj[1, 66], adj[1, 67], adj[1, 68], adj[2, 2], adj[2, 3], adj[2, 4], adj[2, 5], adj[2, 6], adj[2, 7], adj[2, 9], adj[2, 10], adj[2, 12], adj[2, 13], adj[2, 15], adj[2, 18], adj[2, 19], adj[2, 20], adj[2, 21], adj[2, 22], adj[2, 23], adj[2, 24], adj[2, 25], adj[2, 26], adj[2, 27], adj[2, 28], adj[2, 29], adj[2, 30], adj[2, 31], adj[2, 32], adj[2, 33], adj[2, 34], adj[2, 35], adj[2, 36], adj[2, 37], adj[2, 38], adj[2, 39], adj[2, 40], adj[2, 41], adj[2, 42], adj[2, 44], adj[2, 45], adj[2, 46], adj[2, 47], adj[2, 48], adj[2, 49], adj[2, 51], adj[2, 53], adj[2, 54], adj[2, 55], adj[2, 56], adj[2, 57], adj[2, 59], adj[2, 60], adj[2, 61], adj[2, 62], adj[2, 64], adj[2, 65], adj[2, 66], adj[2, 67], adj[2, 68], adj[3, 3], adj[3, 4], adj[3, 5], adj[3, 6], adj[3, 7], adj[3, 9], adj[3, 10], adj[3, 11], adj[3, 13], adj[3, 16], adj[3, 18], adj[3, 19], adj[3, 20], adj[3, 21], adj[3, 22], adj[3, 23], adj[3, 24], adj[3, 25], adj[3, 26], adj[3, 27], adj[3, 28], adj[3, 29], adj[3, 30], adj[3, 31], adj[3, 32], adj[3, 33], adj[3, 34], adj[3, 35], adj[3, 36], adj[3, 38], adj[3, 39], adj[3, 40], adj[3, 41], adj[3, 42], adj[3, 43], adj[3, 45], adj[3, 46], adj[3, 47], adj[3, 49], adj[3, 50], adj[3, 51], adj[3, 52], adj[3, 53], adj[3, 54], adj[3, 55], adj[3, 57], adj[3, 58], adj[3, 59], adj[3, 60], adj[3, 61], adj[3, 62], adj[3, 63], adj[3, 65], adj[3, 66], adj[3, 67], adj[3, 68], adj[4, 4], adj[4, 5], adj[4, 6], adj[4, 8], adj[4, 9], adj[4, 10], adj[4, 12], adj[4, 13], adj[4, 17], adj[4, 18], adj[4, 19], adj[4, 20], adj[4, 21], adj[4, 22], adj[4, 23], adj[4, 24], adj[4, 25], adj[4, 26], adj[4, 27], adj[4, 28], adj[4, 29], adj[4, 30], adj[4, 31], adj[4, 32], adj[4, 33], adj[4, 34], adj[4, 35], adj[4, 36], adj[4, 37], adj[4, 38], adj[4, 40], adj[4, 41], adj[4, 42], adj[4, 43], adj[4, 44], adj[4, 46], adj[4, 48], adj[4, 49], adj[4, 50], adj[4, 51], adj[4, 52], adj[4, 53], adj[4, 54], adj[4, 55], adj[4, 56], adj[4, 58], adj[4, 59], adj[4, 60], adj[4, 62], adj[4, 63], adj[4, 64], adj[4, 65], adj[4, 66], adj[4, 67], adj[4, 68], adj[5, 5], adj[5, 6], adj[5, 9], adj[5, 10], adj[5, 13], adj[5, 18], adj[5, 19], adj[5, 20], adj[5, 21], adj[5, 22], adj[5, 23], adj[5, 24], adj[5, 25], adj[5, 26], adj[5, 27], adj[5, 28], adj[5, 29], adj[5, 30], adj[5, 31], adj[5, 32], adj[5, 33], adj[5, 34], adj[5, 35], adj[5, 36], adj[5, 37], adj[5, 38], adj[5, 39], adj[5, 40], adj[5, 41], adj[5, 42], adj[5, 43], adj[5, 44], adj[5, 45], adj[5, 46], adj[5, 47], adj[5, 48], adj[5, 49], adj[5, 50], adj[5, 51], adj[5, 52], adj[5, 53], adj[5, 59], adj[5, 62], adj[5, 65], adj[5, 66], adj[5, 67], adj[5, 68], adj[6, 6], adj[6, 7], adj[6, 8], adj[6, 13], adj[6, 18], adj[6, 19], adj[6, 20], adj[6, 21], adj[6, 22], adj[6, 23], adj[6, 24], adj[6, 25], adj[6, 26], adj[6, 27], adj[6, 28], adj[6, 29], adj[6, 30], adj[6, 31], adj[6, 32], adj[6, 33], adj[6, 34], adj[6, 36], adj[6, 38], adj[6, 40], adj[6, 42], adj[6, 46], adj[6, 51], adj[6, 54], adj[6, 55], adj[6, 56], adj[6, 57], adj[6, 58], adj[6, 59], adj[6, 60], adj[6, 61], adj[6, 62], adj[6, 63], adj[6, 64], adj[6, 65], adj[6, 66], adj[6, 67], adj[6, 68], adj[7, 7], adj[7, 23], adj[7, 28], adj[7, 36], adj[7, 42], adj[7, 54], adj[7, 55], adj[7, 57], adj[7, 59], adj[7, 60], adj[7, 61], adj[8, 8], adj[8, 24], adj[8, 29], adj[8, 38], adj[8, 40], adj[8, 54], adj[8, 56], adj[8, 58], adj[8, 62], adj[8, 63], adj[8, 64], adj[9, 9], adj[9, 10], adj[9, 18], adj[9, 21], adj[9, 22], adj[9, 26], adj[9, 27], adj[9, 35], adj[9, 36], adj[9, 37], adj[9, 38], adj[9, 39], adj[9, 44], adj[9, 45], adj[9, 46], adj[9, 47], adj[9, 48], adj[10, 10], adj[10, 18], adj[10, 21], adj[10, 22], adj[10, 26], adj[10, 27], adj[10, 35], adj[10, 40], adj[10, 41], adj[10, 42], adj[10, 43], adj[10, 49], adj[10, 50], adj[10, 51], adj[10, 52], adj[10, 53], adj[11, 11], adj[11, 18], adj[11, 20], adj[11, 39], adj[11, 43], adj[11, 57], adj[11, 58], adj[12, 12], adj[12, 18], adj[12, 19], adj[12, 37], adj[12, 41], adj[12, 55], adj[12, 56], adj[13, 13], adj[13, 18], adj[13, 25], adj[13, 30], adj[13, 46], adj[13, 51], adj[13, 59], adj[13, 62], adj[13, 65], adj[13, 66], adj[13, 67], adj[13, 68], adj[14, 14], adj[14, 18], adj[14, 33], adj[14, 45], adj[14, 52], adj[14, 63], adj[14, 65], adj[15, 15], adj[15, 18], adj[15, 34], adj[15, 44], adj[15, 53], adj[15, 60], adj[15, 66], adj[16, 16], adj[16, 18], adj[16, 31], adj[16, 47], adj[16, 50], adj[16, 61], adj[16, 67], adj[17, 17], adj[17, 18], adj[17, 32], adj[17, 48], adj[17, 49], adj[17, 64], adj[17, 68], adj[18, 18], adj[18, 19], adj[18, 20], adj[18, 21], adj[18, 22], adj[18, 23], adj[18, 24], adj[18, 25], adj[18, 26], adj[18, 27], adj[18, 28], adj[18, 29], adj[18, 30], adj[18, 31], adj[18, 32], adj[18, 33], adj[18, 34], adj[18, 35], adj[18, 36], adj[18, 37], adj[18, 38], adj[18, 39], adj[18, 40], adj[18, 41], adj[18, 42], adj[18, 43], adj[18, 44], adj[18, 45], adj[18, 46], adj[18, 47], adj[18, 48], adj[18, 49], adj[18, 50], adj[18, 51], adj[18, 52], adj[18, 53], adj[18, 54], adj[18, 55], adj[18, 56], adj[18, 57], adj[18, 58], adj[18, 59], adj[18, 60], adj[18, 61], adj[18, 62], adj[18, 63], adj[18, 64], adj[18, 65], adj[18, 66], adj[18, 67], adj[18, 68], adj[19, 19], adj[19, 21], adj[19, 22], adj[19, 23], adj[19, 24], adj[19, 25], adj[19, 26], adj[19, 27], adj[19, 28], adj[19, 29], adj[19, 30], adj[19, 32], adj[19, 34], adj[19, 37], adj[19, 41], adj[19, 55], adj[19, 56], adj[20, 20], adj[20, 21], adj[20, 22], adj[20, 23], adj[20, 24], adj[20, 25], adj[20, 26], adj[20, 27], adj[20, 28], adj[20, 29], adj[20, 30], adj[20, 31], adj[20, 33], adj[20, 39], adj[20, 43], adj[20, 57], adj[20, 58], adj[21, 21], adj[21, 22], adj[21, 23], adj[21, 24], adj[21, 25], adj[21, 26], adj[21, 27], adj[21, 28], adj[21, 29], adj[21, 30], adj[21, 31], adj[21, 32], adj[21, 33], adj[21, 34], adj[21, 35], adj[21, 36], adj[21, 37], adj[21, 38], adj[21, 39], adj[21, 44], adj[21, 45], adj[21, 46], adj[21, 47], adj[21, 48], adj[21, 51], adj[22, 22], adj[22, 23], adj[22, 24], adj[22, 25], adj[22, 26], adj[22, 27], adj[22, 28], adj[22, 29], adj[22, 30], adj[22, 31], adj[22, 32], adj[22, 33], adj[22, 34], adj[22, 35], adj[22, 40], adj[22, 41], adj[22, 42], adj[22, 43], adj[22, 46], adj[22, 49], adj[22, 50], adj[22, 51], adj[22, 52], adj[22, 53], adj[23, 23], adj[23, 24], adj[23, 25], adj[23, 26], adj[23, 27], adj[23, 28], adj[23, 29], adj[23, 30], adj[23, 31], adj[23, 32], adj[23, 33], adj[23, 34], adj[23, 36], adj[23, 42], adj[23, 54], adj[23, 55], adj[23, 57], adj[23, 59], adj[23, 60], adj[23, 61], adj[24, 24], adj[24, 25], adj[24, 26], adj[24, 27], adj[24, 28], adj[24, 29], adj[24, 30], adj[24, 31], adj[24, 32], adj[24, 33], adj[24, 34], adj[24, 38], adj[24, 40], adj[24, 54], adj[24, 56], adj[24, 58], adj[24, 62], adj[24, 63], adj[24, 64], adj[25, 25], adj[25, 26], adj[25, 27], adj[25, 28], adj[25, 29], adj[25, 30], adj[25, 31], adj[25, 32], adj[25, 33], adj[25, 34], adj[25, 35], adj[25, 46], adj[25, 51], adj[25, 59], adj[25, 62], adj[25, 65], adj[25, 66], adj[25, 67], adj[25, 68], adj[26, 26], adj[26, 27], adj[26, 28], adj[26, 29], adj[26, 30], adj[26, 31], adj[26, 32], adj[26, 33], adj[26, 34], adj[26, 35], adj[26, 36], adj[26, 37], adj[26, 38], adj[26, 39], adj[26, 44], adj[26, 45], adj[26, 46], adj[26, 47], adj[26, 48], adj[27, 27], adj[27, 28], adj[27, 29], adj[27, 30], adj[27, 31], adj[27, 32], adj[27, 33], adj[27, 34], adj[27, 35], adj[27, 40], adj[27, 41], adj[27, 42], adj[27, 43], adj[27, 49], adj[27, 50], adj[27, 51], adj[27, 52], adj[27, 53], adj[28, 28], adj[28, 29], adj[28, 30], adj[28, 31], adj[28, 32], adj[28, 33], adj[28, 34], adj[28, 36], adj[28, 42], adj[28, 54], adj[28, 55], adj[28, 57], adj[28, 59], adj[28, 60], adj[28, 61], adj[29, 29], adj[29, 30], adj[29, 31], adj[29, 32], adj[29, 33], adj[29, 34], adj[29, 38], adj[29, 40], adj[29, 54], adj[29, 56], adj[29, 58], adj[29, 62], adj[29, 63], adj[29, 64], adj[30, 30], adj[30, 31], adj[30, 32], adj[30, 33], adj[30, 34], adj[30, 46], adj[30, 51], adj[30, 59], adj[30, 62], adj[30, 65], adj[30, 66], adj[30, 67], adj[30, 68], adj[31, 31], adj[31, 47], adj[31, 50], adj[31, 61], adj[31, 67], adj[32, 32], adj[32, 48], adj[32, 49], adj[32, 64], adj[32, 68], adj[33, 33], adj[33, 45], adj[33, 52], adj[33, 63], adj[33, 65], adj[34, 34], adj[34, 44], adj[34, 53], adj[34, 60], adj[34, 66], adj[35, 35], adj[35, 36], adj[35, 37], adj[35, 38], adj[35, 39], adj[35, 40], adj[35, 41], adj[35, 42], adj[35, 43], adj[35, 44], adj[35, 45], adj[35, 46], adj[35, 47], adj[35, 48], adj[35, 49], adj[35, 50], adj[35, 51], adj[35, 52], adj[35, 53], adj[36, 36], adj[36, 37], adj[36, 38], adj[36, 39], adj[36, 42], adj[36, 44], adj[36, 45], adj[36, 46], adj[36, 47], adj[36, 48], adj[36, 54], adj[36, 55], adj[36, 57], adj[36, 59], adj[36, 60], adj[36, 61], adj[37, 37], adj[37, 38], adj[37, 41], adj[37, 44], adj[37, 46], adj[37, 48], adj[37, 55], adj[37, 56], adj[38, 38], adj[38, 39], adj[38, 40], adj[38, 44], adj[38, 45], adj[38, 46], adj[38, 47], adj[38, 48], adj[38, 54], adj[38, 56], adj[38, 58], adj[38, 62], adj[38, 63], adj[38, 64], adj[39, 39], adj[39, 43], adj[39, 45], adj[39, 46], adj[39, 47], adj[39, 57], adj[39, 58], adj[40, 40], adj[40, 41], adj[40, 42], adj[40, 43], adj[40, 49], adj[40, 50], adj[40, 51], adj[40, 52], adj[40, 53], adj[40, 54], adj[40, 56], adj[40, 58], adj[40, 62], adj[40, 63], adj[40, 64], adj[41, 41], adj[41, 42], adj[41, 49], adj[41, 51], adj[41, 53], adj[41, 55], adj[41, 56], adj[42, 42], adj[42, 43], adj[42, 49], adj[42, 50], adj[42, 51], adj[42, 52], adj[42, 53], adj[42, 54], adj[42, 55], adj[42, 57], adj[42, 59], adj[42, 60], adj[42, 61], adj[43, 43], adj[43, 50], adj[43, 51], adj[43, 52], adj[43, 57], adj[43, 58], adj[44, 44], adj[44, 46], adj[44, 53], adj[44, 60], adj[44, 66], adj[45, 45], adj[45, 46], adj[45, 52], adj[45, 63], adj[45, 65], adj[46, 46], adj[46, 47], adj[46, 48], adj[46, 51], adj[46, 59], adj[46, 62], adj[46, 65], adj[46, 66], adj[46, 67], adj[46, 68], adj[47, 47], adj[47, 50], adj[47, 61], adj[47, 67], adj[48, 48], adj[48, 49], adj[48, 64], adj[48, 68], adj[49, 49], adj[49, 51], adj[49, 64], adj[49, 68], adj[50, 50], adj[50, 51], adj[50, 61], adj[50, 67], adj[51, 51], adj[51, 52], adj[51, 53], adj[51, 59], adj[51, 62], adj[51, 65], adj[51, 66], adj[51, 67], adj[51, 68], adj[52, 52], adj[52, 63], adj[52, 65], adj[53, 53], adj[53, 60], adj[53, 66], adj[54, 54], adj[54, 55], adj[54, 56], adj[54, 57], adj[54, 58], adj[54, 59], adj[54, 60], adj[54, 61], adj[54, 62], adj[54, 63], adj[54, 64], adj[55, 55], adj[55, 56], adj[55, 59], adj[55, 60], adj[56, 56], adj[56, 62], adj[56, 64], adj[57, 57], adj[57, 58], adj[57, 59], adj[57, 61], adj[58, 58], adj[58, 62], adj[58, 63], adj[59, 59], adj[59, 60], adj[59, 61], adj[59, 62], adj[59, 65], adj[59, 66], adj[59, 67], adj[59, 68], adj[60, 66], adj[61, 67], adj[62, 62], adj[62, 63], adj[62, 64], adj[62, 65], adj[62, 66], adj[62, 67], adj[62, 68], adj[63, 65], adj[64, 68], adj[65, 65], adj[66, 66], adj[67, 67], adj[68, 68]}

==> output/Atilde.txt <==
{{Log[W[1]] + Log[W[2]] + Log[W[3]] + Log[W[4]] - 3*Log[W[13]] + 2*Log[W[18]], -Log[W[51]], -Log[W[46]], 2*Log[W[25]], -Log[W[66]], -Log[W[65]], -Log[W[68]], -Log[W[67]], 0, 0, 0, 0, 0, 0, 0, -Log[W[1]]/2 + Log[W[2]]/2 - Log[W[3]]/2 + Log[W[4]]/2, 0, -Log[W[25]], 0, 0, 0, 0, 0, -Log[W[51]], 0, 0, 0, 0, 0, 0, Log[W[1]]/2 - Log[W[2]]/2 + Log[W[3]]/2 - Log[W[4]]/2, 0, -Log[W[25]], 0, 0, 0, 0, -Log[W[46]], 0, 0, 0, 0, 0, 0, Log[W[25]], 0, 0, 0, 0, 0, 0, Log[W[25]], Log[W[25]], -Log[W[25]], 0, 0, 0, Log[W[25]], Log[W[25]], -Log[W[25]], Log[W[25]], 0, 0, -Log[W[25]], 0, 0, Log[W[25]], Log[W[25]], (-3*Log[W[25]])/2, 0, (-3*Log[W[25]])/2, (-3*Log[W[25]])/2, 6*Log[W[25]], (-3*Log[W[25]])/2}, {Log[W[51]], -Log[W[3]] - Log[W[4]] - 2*Log[W[5]] + Log[W[10]], Log[W[35]], 2*Log[W[22]], -Log[W[53]], -Log[W[52]], -Log[W[49]], -Log[W[50]], Log[W[21]], 0, 0, Log[W[2]] - Log[W[4]]/2 - Log[W[5]] + Log[W[10]] - Log[W[18]]/2, -Log[W[40]]/2, Log[W[35]], 0, -Log[W[51]]/2, 0, -Log[W[22]]/2 - Log[W[27]]/2, 0, Log[W[42]], Log[W[1]] - Log[W[2]], -Log[W[1]] - Log[W[2]] + Log[W[4]] + 2*Log[W[5]] - 2*Log[W[10]] + Log[W[18]], -Log[W[1]] - Log[W[2]] + Log[W[3]] + 2*Log[W[5]] - 2*Log[W[10]] + Log[W[18]], Log[W[1]] + Log[W[2]] - Log[W[3]] - Log[W[4]] - Log[W[5]] + 2*Log[W[10]] - Log[W[18]], Log[W[40]], 0, Log[W[1]] - Log[W[3]]/2 - Log[W[5]] + Log[W[10]] - Log[W[18]]/2, -Log[W[42]]/2, Log[W[35]], 0, -Log[W[51]]/2, 0, -Log[W[22]]/2 + Log[W[27]]/2, -Log[W[1]] + Log[W[2]], Log[W[51]], 3*Log[W[35]], -Log[W[35]], 0, -Log[W[35]], -Log[W[1]] - Log[W[2]] + Log[W[4]] + 2*Log[W[5]] - 2*Log[W[10]] + Log[W[18]], 0, Log[W[40]], 0, 0, Log[W[22]], Log[W[42]], 0, (-3*Log[W[35]])/2, Log[W[22]]/4 - Log[W[27]]/4, -Log[W[42]]/2, Log[W[27]]/2, Log[W[22]]/2 + Log[W[27]]/2, Log[W[22]], -Log[W[22]]/2 + Log[W[27]]/2, -Log[W[1]] - Log[W[2]] + Log[W[3]] + 2*Log[W[5]] - 2*Log[W[10]] + Log[W[18]], 0, Log[W[1]] + Log[W[2]] - Log[W[3]]/2 - Log[W[4]]/2 - 2*Log[W[5]] + 2*Log[W[10]] - Log[W[18]], Log[W[22]]/2, Log[W[22]]/2 + Log[W[27]]/2, -Log[W[22]], Log[W[22]]/2 - Log[W[27]]/2, -Log[W[40]]/2, -Log[W[27]]/2, -Log[W[22]]/2 - Log[W[27]]/2, (-3*Log[W[35]])/2, Log[W[22]]/4 + Log[W[27]]/4, Log[W[22]], Log[W[22]]/2 - Log[W[27]]/2, (-3*Log[W[22]])/4 - (3*Log[W[27]])/4, 0, (-3*Log[W[22]])/2, (-3*Log[W[22]])/4 + (3*Log[W[27]])/4, (9*Log[W[22]])/2, (-3*Log[W[22]])/2}, {Log[W[46]], Log[W[35]], -Log[W[1]] - Log[W[2]] - 2*Log[W[5]] + Log[W[9]], 2*Log[W[21]], -Log[W[44]], -Log[W[45]], -Log[W[48]], -Log[W[47]], Log[W[22]], Log[W[46]], 3*Log[W[35]], Log[W[35]], 0, -Log[W[2]]/2 + Log[W[4]] - Log[W[5]] + Log[W[9]] - Log[W[18]]/2, -Log[W[36]]/2, -Log[W[46]]/2, 0, -Log[W[21]]/2 - Log[W[26]]/2, Log[W[2]] - Log[W[3]] - Log[W[4]] + 2*Log[W[5]] - 2*Log[W[9]] + Log[W[18]], Log[W[36]], -Log[W[35]], 0, 0, 0, Log[W[38]], Log[W[1]] - Log[W[3]] - Log[W[4]] + 2*Log[W[5]] - 2*Log[W[9]] + Log[W[18]], Log[W[35]], 0, -Log[W[1]]/2 + Log[W[3]] - Log[W[5]] + Log[W[9]] - Log[W[18]]/2, -Log[W[38]]/2, -Log[W[46]]/2, 0, -Log[W[21]]/2 + Log[W[26]]/2, -Log[W[35]], 0, 0, Log[W[3]] - Log[W[4]], -Log[W[1]] - Log[W[2]] + Log[W[3]] + Log[W[4]] - Log[W[5]] + 2*Log[W[9]] - Log[W[18]], -Log[W[3]] + Log[W[4]], (-3*Log[W[35]])/2, Log[W[21]]/4 - Log[W[26]]/4, -Log[W[38]]/2, Log[W[26]]/2, -Log[W[1]]/2 - Log[W[2]]/2 + Log[W[3]] + Log[W[4]] - 2*Log[W[5]] + 2*Log[W[9]] - Log[W[18]], Log[W[21]]/2, -Log[W[36]]/2, -Log[W[26]]/2, Log[W[2]] - Log[W[3]] - Log[W[4]] + 2*Log[W[5]] - 2*Log[W[9]] + Log[W[18]], 0, Log[W[36]], 0, Log[W[21]]/2 + Log[W[26]]/2, Log[W[21]]/2 + Log[W[26]]/2, -Log[W[21]]/2 - Log[W[26]]/2, (-3*Log[W[35]])/2, Log[W[21]]/4 + Log[W[26]]/4, 0, Log[W[21]], Log[W[21]], -Log[W[21]], Log[W[21]], Log[W[38]], 0, -Log[W[21]]/2 + Log[W[26]]/2, Log[W[1]] - Log[W[3]] - Log[W[4]] + 2*Log[W[5]] - 2*Log[W[9]] + Log[W[18]], 0, Log[W[21]]/2 - Log[W[26]]/2, Log[W[21]]/2 - Log[W[26]]/2, (-3*Log[W[21]])/2, 0, (-3*Log[W[21]])/4 + (3*Log[W[26]])/4, (-3*Log[W[21]])/2, (9*Log[W[21]])/2, (-3*Log[W[21]])/4 - (3*Log[W[26]])/4}, {-Log[W[25]]/2, Log[W[22]]/2, Log[W[21]]/2, -Log[W[1]] - Log[W[2]] - Log[W[3]] - Log[W[4]] - Log[W[5]] + Log[W[18]], -Log[W[34]]/4, Log[W[33]]/4, -Log[W[32]]/4, Log[W[31]]/4, Log[W[35]]/2, -Log[W[25]]/2, (3*Log[W[22]])/2, (3*Log[W[22]])/4 - Log[W[27]]/4, Log[W[24]]/2, (3*Log[W[21]])/4 - Log[W[26]]/4, Log[W[23]]/2, Log[W[25]]/2, (3*Log[W[19]])/2, 0, Log[W[21]]/4 + Log[W[26]]/4, -Log[W[23]]/2, -Log[W[22]]/2, Log[W[22]]/4 + Log[W[27]]/4, Log[W[22]]/4 - Log[W[27]]/4, 0, -Log[W[24]]/2, Log[W[21]]/4 - Log[W[26]]/4, (3*Log[W[22]])/4 + Log[W[27]]/4, Log[W[23]]/2, (3*Log[W[21]])/4 + Log[W[26]]/4, Log[W[24]]/2, Log[W[25]]/2, (3*Log[W[20]])/2, 0, -Log[W[22]]/2, -Log[W[25]]/2, (3*Log[W[21]])/2, -Log[W[21]]/2, 0, -Log[W[21]]/2, (-5*Log[W[22]])/4 + Log[W[27]]/4, 0, -Log[W[24]]/2, 0, Log[W[21]]/2, 0, -Log[W[23]]/2, 0, (-5*Log[W[21]])/4 + Log[W[26]]/4, 0, -Log[W[23]]/2, 0, 0, 0, 0, (-5*Log[W[22]])/4 - Log[W[27]]/4, 0, Log[W[22]]/2, 0, 0, 0, 0, -Log[W[24]]/2, 0, 0, (-5*Log[W[21]])/4 - Log[W[26]]/4, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[1]])/2 - (3*Log[W[2]])/2 - (3*Log[W[3]])/2 - (3*Log[W[4]])/2 + (3*Log[W[5]])/2 + (3*Log[W[18]])/2, 0}, {0, 0, 0, 0, -Log[W[2]] - Log[W[15]] + Log[W[18]], 0, 0, 0, 0, -Log[W[66]]/2, (3*Log[W[53]])/2, Log[W[53]], 0, Log[W[44]]/2, Log[W[60]]/2, Log[W[66]]/2, 0, Log[W[34]]/2, -Log[W[44]], -Log[W[60]], -Log[W[53]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[53]])/2, Log[W[34]]/4, 0, -Log[W[34]]/4, Log[W[44]]/2, -Log[W[34]]/4, Log[W[60]]/2, Log[W[34]]/4, -Log[W[44]], 0, -Log[W[60]], 0, -Log[W[34]]/2, -Log[W[34]]/2, Log[W[34]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[34]])/4, (3*Log[W[34]])/4}, {0, 0, 0, 0, 0, -Log[W[1]] - Log[W[14]] + Log[W[18]], 0, 0, 0, -Log[W[65]]/2, (3*Log[W[52]])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[63]], -Log[W[45]], Log[W[52]], 0, Log[W[45]]/2, Log[W[63]]/2, Log[W[65]]/2, 0, -Log[W[33]]/2, -Log[W[52]], 0, 0, 0, 0, 0, 0, 0, Log[W[63]]/2, -Log[W[33]]/4, Log[W[45]]/2, Log[W[33]]/4, 0, Log[W[33]]/4, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[52]])/2, -Log[W[33]]/4, 0, 0, 0, 0, 0, -Log[W[63]], 0, -Log[W[33]]/2, -Log[W[45]], 0, Log[W[33]]/2, Log[W[33]]/2, 0, 0, (-3*Log[W[33]])/4, 0, (3*Log[W[33]])/4, 0}, {0, 0, 0, 0, 0, 0, -Log[W[4]] - Log[W[17]] + Log[W[18]], 0, 0, 0, 0, Log[W[49]]/2, Log[W[64]]/2, Log[W[48]], 0, Log[W[68]]/2, 0, Log[W[32]]/2, 0, 0, 0, -Log[W[49]], 0, 0, -Log[W[64]], 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[68]]/2, (3*Log[W[48]])/2, -Log[W[48]], 0, 0, -Log[W[49]], 0, -Log[W[64]], 0, 0, 0, 0, 0, (-3*Log[W[48]])/2, Log[W[32]]/4, 0, -Log[W[32]]/4, -Log[W[32]]/2, 0, 0, 0, 0, Log[W[49]]/2, -Log[W[32]]/4, -Log[W[32]]/2, 0, 0, Log[W[64]]/2, Log[W[32]]/4, Log[W[32]]/2, 0, 0, 0, 0, (3*Log[W[32]])/4, 0, 0, 0, (-3*Log[W[32]])/4, 0}, {0, 0, 0, 0, 0, 0, 0, -Log[W[3]] - Log[W[16]] + Log[W[18]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[61]], 0, 0, -Log[W[50]], 0, 0, 0, Log[W[50]]/2, Log[W[61]]/2, Log[W[47]], 0, Log[W[67]]/2, 0, -Log[W[31]]/2, 0, -Log[W[67]]/2, (3*Log[W[47]])/2, 0, 0, -Log[W[47]], 0, 0, 0, 0, 0, 0, -Log[W[61]], 0, 0, 0, Log[W[61]]/2, -Log[W[31]]/4, 0, 0, -Log[W[31]]/2, -Log[W[50]], 0, Log[W[50]]/2, Log[W[31]]/4, 0, 0, Log[W[31]]/2, 0, Log[W[31]]/4, 0, (-3*Log[W[47]])/2, -Log[W[31]]/4, 0, Log[W[31]]/2, 0, 0, 0, (-3*Log[W[31]])/4, (3*Log[W[31]])/4, 0}, {0, 0, 0, 0, 0, 0, 0, 0, -Log[W[1]] - Log[W[2]] - Log[W[3]] - Log[W[4]] - 2*Log[W[5]] + Log[W[9]] + Log[W[10]], 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[22]], 0, -Log[W[21]]/2 - Log[W[26]]/2, Log[W[21]], Log[W[21]], -Log[W[21]], 0, Log[W[22]], 0, 0, 0, 0, 0, 0, 0, -Log[W[21]]/2 + Log[W[26]]/2, 0, 0, -Log[W[22]]/2 - Log[W[27]]/2, -Log[W[22]], -Log[W[22]]/2 + Log[W[27]]/2, Log[W[21]], 0, 0, 0, -Log[W[22]], 0, 0, 0, Log[W[22]], 0, 0, 0, 0, 0, 0, Log[W[21]], 0, -Log[W[21]], 0, 0, 0, 0, 0, 0, 0, Log[W[22]], 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[3]]/2 + Log[W[4]]/2 + Log[W[5]]/2 - 2*Log[W[13]] + (3*Log[W[18]])/2, (-3*Log[W[51]])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[62]])/2, Log[W[25]]/4 + Log[W[30]]/4, (-3*Log[W[46]])/2, -Log[W[25]]/2, (-3*Log[W[59]])/2, Log[W[25]]/4 - Log[W[30]]/4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[51]]/2, (-3*Log[W[3]])/2 - (3*Log[W[4]])/2 - (3*Log[W[5]])/2 + 2*Log[W[10]] - Log[W[18]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[40]]/2, Log[W[22]]/4 + Log[W[27]]/4, Log[W[35]]/2, -Log[W[22]]/2, -Log[W[42]]/2, Log[W[22]]/4 - Log[W[27]]/4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[22]]/2, Log[W[22]]/4 + Log[W[27]]/4, 0, 0, Log[W[22]]/4 - Log[W[27]]/4}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]] - Log[W[3]] - Log[W[4]]/2 - Log[W[5]] + Log[W[18]]/2, Log[W[40]]/2, Log[W[35]], -Log[W[42]], -Log[W[51]]/2, -3*Log[W[41]], (3*Log[W[22]])/2 - Log[W[27]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[22]], 0, -Log[W[22]], 0, 0, 0, 0, (-3*Log[W[35]])/2, Log[W[22]]/4 - Log[W[27]]/4, (3*Log[W[42]])/2, -Log[W[22]]/2, -2*Log[W[22]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[22]])/2, 0, 0, (-9*Log[W[22]])/4 + (3*Log[W[27]])/4, (3*Log[W[22]])/2}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[40]]/2, -Log[W[1]] - Log[W[2]] - Log[W[4]]/2 - Log[W[6]] + Log[W[18]]/2, -Log[W[38]], Log[W[54]], -Log[W[62]]/2, -3*Log[W[56]], (3*Log[W[24]])/2 - Log[W[29]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[24]]/2 - Log[W[29]]/2, 0, -Log[W[24]]/2 + Log[W[29]]/2, 0, 0, 0, 0, (3*Log[W[38]])/2, Log[W[24]] - Log[W[29]]/2, (-3*Log[W[54]])/2, (-5*Log[W[24]])/4 + Log[W[29]]/4, -2*Log[W[24]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[24]])/2, (9*Log[W[24]])/4 - (3*Log[W[29]])/4, 0, 0, -3*Log[W[24]] + (3*Log[W[29]])/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[35]], -Log[W[38]], -Log[W[1]] - Log[W[2]]/2 - Log[W[4]] - Log[W[5]] + Log[W[18]]/2, Log[W[36]]/2, -Log[W[46]]/2, -3*Log[W[37]], (3*Log[W[21]])/2 - Log[W[26]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[35]])/2, Log[W[21]]/4 - Log[W[26]]/4, (3*Log[W[38]])/2, -Log[W[21]]/2, 0, 0, 0, 0, 0, Log[W[21]], 0, -Log[W[21]], -2*Log[W[21]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[21]])/2, (3*Log[W[21]])/2, 0, 0, (-9*Log[W[21]])/4 + (3*Log[W[26]])/4, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[42]], Log[W[54]], Log[W[36]]/2, -Log[W[2]]/2 - Log[W[3]] - Log[W[4]] - Log[W[6]] + Log[W[18]]/2, -Log[W[59]]/2, -3*Log[W[55]], (3*Log[W[23]])/2 + Log[W[28]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[42]])/2, Log[W[23]] + Log[W[28]]/2, (-3*Log[W[54]])/2, (-5*Log[W[23]])/4 - Log[W[28]]/4, 0, 0, 0, 0, 0, Log[W[23]]/2 + Log[W[28]]/2, 0, -Log[W[23]]/2 - Log[W[28]]/2, -2*Log[W[23]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (9*Log[W[23]])/4 + (3*Log[W[28]])/4, 0, 0, -3*Log[W[23]] - (3*Log[W[28]])/2, (3*Log[W[23]])/2}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[51]], Log[W[62]], Log[W[46]], Log[W[59]], Log[W[1]]/2 + Log[W[2]] + Log[W[3]]/2 + Log[W[4]] + Log[W[5]]/2 + Log[W[6]]/2 - 3*Log[W[13]] + 2*Log[W[18]], 0, (-3*Log[W[25]])/2 + Log[W[30]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3*Log[W[51]], -Log[W[25]]/2 + Log[W[30]]/2, -3*Log[W[62]], Log[W[25]], 0, 0, 0, 0, -3*Log[W[46]], -Log[W[25]]/2 + Log[W[30]]/2, -3*Log[W[59]], Log[W[25]], 2*Log[W[25]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[25]])/2, (-3*Log[W[25]])/2, 0, 0, 3*Log[W[25]] - (3*Log[W[30]])/2, (-3*Log[W[25]])/2}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[41]]/2, Log[W[56]]/2, Log[W[37]]/2, Log[W[55]]/2, 0, -3*Log[W[2]] - 3*Log[W[4]] + 5*Log[W[12]] - 2*Log[W[18]], -Log[W[19]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[41]]/2, -Log[W[19]]/2, -Log[W[56]]/2, Log[W[19]]/2, 0, 0, 0, 0, -Log[W[37]]/2, -Log[W[19]]/2, -Log[W[55]]/2, Log[W[19]]/2, Log[W[19]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[19]]/2, -Log[W[19]], 0, 0, 2*Log[W[19]], -Log[W[19]]/2}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[22]])/4 - Log[W[27]]/4, (3*Log[W[24]])/4 - Log[W[29]]/4, (3*Log[W[21]])/4 - Log[W[26]]/4, (3*Log[W[23]])/4 + Log[W[28]]/4, (3*Log[W[25]])/8 - Log[W[30]]/8, 3*Log[W[19]], -Log[W[1]]/2 - Log[W[3]]/2 - Log[W[5]]/2 - Log[W[6]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[22]])/2, Log[W[4]]/2 - Log[W[6]]/2, (-3*Log[W[24]])/4 + (3*Log[W[29]])/4, Log[W[3]]/2 - Log[W[4]]/2, 0, 0, 0, 0, (-3*Log[W[21]])/2, Log[W[2]]/2 - Log[W[6]]/2, (-3*Log[W[23]])/4 - (3*Log[W[28]])/4, Log[W[1]]/2 - Log[W[2]]/2, Log[W[1]] - Log[W[2]] + Log[W[3]] - Log[W[4]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[1]])/4 + (3*Log[W[2]])/4 + (3*Log[W[3]])/4 - (3*Log[W[4]])/4, (-3*Log[W[1]])/4 + (3*Log[W[2]])/4 - (3*Log[W[3]])/4 + (3*Log[W[4]])/4, 0, 0, (3*Log[W[1]])/4 - (3*Log[W[2]])/4 + (3*Log[W[3]])/4 - (3*Log[W[4]])/4 - (3*Log[W[5]])/2 + (3*Log[W[6]])/2, (3*Log[W[1]])/4 - (3*Log[W[2]])/4 - (3*Log[W[3]])/4 + (3*Log[W[4]])/4}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[2]] - 2*Log[W[5]] + Log[W[9]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]]/2 + Log[W[5]]/2, Log[W[21]]/4 - Log[W[26]]/4, 0, 0, Log[W[2]]/2 - Log[W[5]]/2, Log[W[21]]/4 - Log[W[26]]/4, 0, 0, 0, Log[W[21]]/2 - Log[W[26]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[21]]/4 + Log[W[26]]/4, 0, -Log[W[21]]/4 + Log[W[26]]/4, -Log[W[21]]/2 + Log[W[26]]/2}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[2]] - 2*Log[W[3]] + Log[W[7]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]]/2 + Log[W[3]]/2, -Log[W[23]]/2, 0, 0, Log[W[2]]/2 - Log[W[3]]/2, -Log[W[23]]/2, 0, 0, -Log[W[23]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[23]]/2, Log[W[23]], Log[W[23]]/2, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]] - Log[W[3]] - Log[W[4]] - Log[W[5]] + Log[W[10]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[22]]/2 - Log[W[27]]/2, Log[W[22]], -Log[W[22]]/2 + Log[W[27]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[4]] - 2*Log[W[5]] + Log[W[10]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[4]]/2 - Log[W[5]]/2, Log[W[22]]/4 - Log[W[27]]/4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[4]]/2 + Log[W[5]]/2, Log[W[22]]/4 - Log[W[27]]/4, Log[W[22]]/2 - Log[W[27]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[22]]/2 + Log[W[27]]/2, 0, 0, -Log[W[22]]/4 + Log[W[27]]/4, -Log[W[22]]/4 + Log[W[27]]/4, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[3]] - 2*Log[W[5]] + Log[W[10]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[3]]/2 - Log[W[5]]/2, Log[W[22]]/4 + Log[W[27]]/4, -Log[W[3]]/2 + Log[W[5]]/2, Log[W[22]]/4 + Log[W[27]]/4, 0, 0, Log[W[22]]/2 + Log[W[27]]/2, 0, 0, 0, 0, 0, 0, 0, -Log[W[22]]/4 - Log[W[27]]/4, 0, 0, -Log[W[22]]/2 - Log[W[27]]/2, -Log[W[22]]/4 - Log[W[27]]/4, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[3]] - Log[W[4]], -Log[W[3]] + Log[W[4]], -Log[W[3]] - Log[W[4]] - 2*Log[W[5]] + Log[W[10]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[3]]/2 + Log[W[4]]/2, Log[W[22]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[3]]/2 - Log[W[4]]/2, Log[W[22]]/2, 0, Log[W[22]], Log[W[22]], -Log[W[22]], Log[W[22]], 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[22]])/2, 0, 0, (-3*Log[W[22]])/2, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[1]] - 2*Log[W[4]] + Log[W[8]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[1]]/2 + Log[W[4]]/2, -Log[W[24]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]]/2 - Log[W[4]]/2, -Log[W[24]]/2, -Log[W[24]], 0, 0, 0, 0, 0, Log[W[24]], 0, Log[W[24]]/2, 0, Log[W[24]]/2}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[1]] - 2*Log[W[5]] + Log[W[9]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[1]]/2 + Log[W[5]]/2, Log[W[21]]/4 + Log[W[26]]/4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]]/2 - Log[W[5]]/2, Log[W[21]]/4 + Log[W[26]]/4, Log[W[21]]/2 + Log[W[26]]/2, 0, 0, 0, -Log[W[21]]/2 - Log[W[26]]/2, 0, -Log[W[21]]/4 - Log[W[26]]/4, -Log[W[21]]/4 - Log[W[26]]/4}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[1]] - Log[W[3]]/2 - Log[W[4]] - Log[W[5]] + Log[W[18]]/2, Log[W[42]]/2, Log[W[35]], -Log[W[40]], -Log[W[51]]/2, -3*Log[W[43]], (3*Log[W[22]])/2 + Log[W[27]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[22]], 0, 0, 0, 0, 0, 0, 0, 0, Log[W[22]], 0, 0, 0, 0, 0, (3*Log[W[40]])/2, -Log[W[22]]/2, 0, (-3*Log[W[35]])/2, Log[W[22]]/4 + Log[W[27]]/4, 0, -2*Log[W[22]], 0, (3*Log[W[22]])/2, (3*Log[W[22]])/2, 0, (-9*Log[W[22]])/4 - (3*Log[W[27]])/4, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[42]]/2, -Log[W[1]] - Log[W[2]] - Log[W[3]]/2 - Log[W[6]] + Log[W[18]]/2, -Log[W[36]], Log[W[54]], -Log[W[59]]/2, -3*Log[W[57]], (3*Log[W[23]])/2 - Log[W[28]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[23]]/2 + Log[W[28]]/2, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[23]]/2 - Log[W[28]]/2, 0, 0, 0, 0, 0, (-3*Log[W[54]])/2, (-5*Log[W[23]])/4 + Log[W[28]]/4, 0, (3*Log[W[36]])/2, Log[W[23]] - Log[W[28]]/2, 0, -2*Log[W[23]], 0, (9*Log[W[23]])/4 - (3*Log[W[28]])/4, 0, (3*Log[W[23]])/2, -3*Log[W[23]] + (3*Log[W[28]])/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[35]], -Log[W[36]], -Log[W[1]]/2 - Log[W[2]] - Log[W[3]] - Log[W[5]] + Log[W[18]]/2, Log[W[38]]/2, -Log[W[46]]/2, -3*Log[W[39]], (3*Log[W[21]])/2 + Log[W[26]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[36]])/2, -Log[W[21]]/2, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[35]])/2, Log[W[21]]/4 + Log[W[26]]/4, 0, 0, 0, 0, 0, 0, -Log[W[21]], 0, 0, Log[W[21]], 0, -2*Log[W[21]], 0, (3*Log[W[21]])/2, 0, (3*Log[W[21]])/2, (-9*Log[W[21]])/4 - (3*Log[W[26]])/4, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[40]], Log[W[54]], Log[W[38]]/2, -Log[W[1]]/2 - Log[W[3]] - Log[W[4]] - Log[W[6]] + Log[W[18]]/2, -Log[W[62]]/2, -3*Log[W[58]], (3*Log[W[24]])/2 + Log[W[29]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[54]])/2, (-5*Log[W[24]])/4 - Log[W[29]]/4, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[40]])/2, Log[W[24]] + Log[W[29]]/2, 0, 0, 0, 0, 0, 0, -Log[W[24]]/2 - Log[W[29]]/2, 0, 0, Log[W[24]]/2 + Log[W[29]]/2, 0, -2*Log[W[24]], 0, (9*Log[W[24]])/4 + (3*Log[W[29]])/4, (3*Log[W[24]])/2, 0, -3*Log[W[24]] - (3*Log[W[29]])/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[51]], Log[W[59]], Log[W[46]], Log[W[62]], Log[W[1]] + Log[W[2]]/2 + Log[W[3]] + Log[W[4]]/2 + Log[W[5]]/2 + Log[W[6]]/2 - 3*Log[W[13]] + 2*Log[W[18]], 0, (-3*Log[W[25]])/2 - Log[W[30]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3*Log[W[59]], Log[W[25]], 0, 0, 0, 0, 0, 0, 0, -3*Log[W[51]], -Log[W[25]]/2 - Log[W[30]]/2, 0, 0, 0, 0, 0, -3*Log[W[62]], Log[W[25]], 0, -3*Log[W[46]], -Log[W[25]]/2 - Log[W[30]]/2, 0, 2*Log[W[25]], 0, (-3*Log[W[25]])/2, (-3*Log[W[25]])/2, (-3*Log[W[25]])/2, 3*Log[W[25]] + (3*Log[W[30]])/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[43]]/2, Log[W[57]]/2, Log[W[39]]/2, Log[W[58]]/2, 0, -3*Log[W[1]] - 3*Log[W[3]] + 5*Log[W[11]] - 2*Log[W[18]], -Log[W[20]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[57]]/2, Log[W[20]]/2, 0, 0, 0, 0, 0, 0, 0, -Log[W[43]]/2, -Log[W[20]]/2, 0, 0, 0, 0, 0, -Log[W[58]]/2, Log[W[20]]/2, 0, -Log[W[39]]/2, -Log[W[20]]/2, 0, Log[W[20]], 0, -Log[W[20]], -Log[W[20]]/2, -Log[W[20]]/2, 2*Log[W[20]], 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[22]])/4 + Log[W[27]]/4, (3*Log[W[23]])/4 - Log[W[28]]/4, (3*Log[W[21]])/4 + Log[W[26]]/4, (3*Log[W[24]])/4 + Log[W[29]]/4, (3*Log[W[25]])/8 + Log[W[30]]/8, 3*Log[W[20]], -Log[W[2]]/2 - Log[W[4]]/2 - Log[W[5]]/2 - Log[W[6]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[23]])/4 + (3*Log[W[28]])/4, -Log[W[3]]/2 + Log[W[4]]/2, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[22]])/2, Log[W[3]]/2 - Log[W[6]]/2, 0, 0, 0, 0, 0, (-3*Log[W[24]])/4 - (3*Log[W[29]])/4, -Log[W[1]]/2 + Log[W[2]]/2, 0, (-3*Log[W[21]])/2, Log[W[1]]/2 - Log[W[6]]/2, 0, -Log[W[1]] + Log[W[2]] - Log[W[3]] + Log[W[4]], 0, (3*Log[W[1]])/4 - (3*Log[W[2]])/4 + (3*Log[W[3]])/4 - (3*Log[W[4]])/4, (-3*Log[W[1]])/4 + (3*Log[W[2]])/4 + (3*Log[W[3]])/4 - (3*Log[W[4]])/4, (3*Log[W[1]])/4 - (3*Log[W[2]])/4 - (3*Log[W[3]])/4 + (3*Log[W[4]])/4, (-3*Log[W[1]])/4 + (3*Log[W[2]])/4 - (3*Log[W[3]])/4 + (3*Log[W[4]])/4 - (3*Log[W[5]])/2 + (3*Log[W[6]])/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[1]] - Log[W[3]] - Log[W[4]] - Log[W[5]] + Log[W[10]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[22]]/2 - Log[W[27]]/2, 0, 0, Log[W[22]], -Log[W[22]]/2 + Log[W[27]]/2, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]]/2 + Log[W[2]]/2 + Log[W[5]]/2 - 2*Log[W[13]] + (3*Log[W[18]])/2, (-3*Log[W[46]])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[59]])/2, Log[W[25]]/4 + Log[W[30]]/4, 0, 0, 0, 0, 0, (-3*Log[W[51]])/2, -Log[W[25]]/2, 0, 0, 0, (-3*Log[W[62]])/2, Log[W[25]]/4 - Log[W[30]]/4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[46]]/2, (-3*Log[W[1]])/2 - (3*Log[W[2]])/2 - (3*Log[W[5]])/2 + 2*Log[W[9]] - Log[W[18]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[36]]/2, Log[W[21]]/4 + Log[W[26]]/4, 0, 0, 0, 0, 0, Log[W[35]]/2, -Log[W[21]]/2, 0, 0, 0, -Log[W[38]]/2, Log[W[21]]/4 - Log[W[26]]/4, 0, 0, 0, 0, 0, Log[W[21]]/4 - Log[W[26]]/4, -Log[W[21]]/2, 0, Log[W[21]]/4 + Log[W[26]]/4, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[1]] - Log[W[2]] - Log[W[4]] - Log[W[5]] + Log[W[9]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[21]]/2 - Log[W[26]]/2, 0, 0, 0, 0, 0, 0, Log[W[21]], 0, 0, 0, 0, -Log[W[21]]/2 + Log[W[26]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]] - Log[W[2]], 0, 0, 0, 0, 0, 0, -Log[W[1]] + Log[W[2]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[1]] - Log[W[2]] - 2*Log[W[5]] + Log[W[9]], 0, 0, 0, 0, 0, 0, Log[W[21]], 0, 0, -Log[W[1]]/2 + Log[W[2]]/2, Log[W[21]]/2, 0, 0, 0, Log[W[21]], 0, 0, 0, 0, 0, 0, -Log[W[21]], 0, 0, 0, 0, Log[W[1]]/2 - Log[W[2]]/2, Log[W[21]]/2, Log[W[21]], 0, 0, 0, (-3*Log[W[21]])/2, 0, 0, (-3*Log[W[21]])/2}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[1]] - Log[W[2]] - Log[W[3]] - Log[W[5]] + Log[W[9]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[21]]/2 - Log[W[26]]/2, 0, 0, 0, 0, 0, 0, Log[W[21]], 0, 0, 0, 0, 0, 0, -Log[W[21]]/2 + Log[W[26]]/2, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[3]])/2 - Log[W[4]] - (3*Log[W[5]])/2 + Log[W[10]], Log[W[22]]/4 + Log[W[27]]/4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[22]]/2, 0, 0, 0, Log[W[22]]/4 - Log[W[27]]/4, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[22]])/4 + (3*Log[W[27]])/4, -Log[W[3]]/2 - Log[W[4]] - Log[W[5]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[3]])/2 + (3*Log[W[4]])/2, 0, 0, 0, (3*Log[W[4]])/2 - (3*Log[W[5]])/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[1]])/2 - Log[W[4]] - (3*Log[W[6]])/2 + Log[W[8]], Log[W[24]]/4 + Log[W[29]]/4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[24]]/4 - Log[W[29]]/4, 0, 0, 0, -Log[W[24]]/2}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[24]])/4 + (3*Log[W[29]])/4, -Log[W[1]]/2 - Log[W[4]] - Log[W[6]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[4]])/2 - (3*Log[W[6]])/2, 0, 0, 0, (-3*Log[W[1]])/2 + (3*Log[W[4]])/2}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[1]])/2 - (3*Log[W[2]])/2 - Log[W[5]] + Log[W[9]], -Log[W[21]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[21]]/4 - Log[W[26]]/4, 0, 0, Log[W[21]]/4 + Log[W[26]]/4}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[21]])/2, -Log[W[1]]/2 - Log[W[2]]/2 - Log[W[5]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[2]])/2 + (3*Log[W[5]])/2, 0, 0, (-3*Log[W[1]])/2 + (3*Log[W[5]])/2}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[2]])/2 - Log[W[3]] - (3*Log[W[6]])/2 + Log[W[7]], Log[W[23]]/4 + Log[W[28]]/4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[23]]/4 - Log[W[28]]/4, -Log[W[23]]/2, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[23]])/4 + (3*Log[W[28]])/4, -Log[W[2]]/2 - Log[W[3]] - Log[W[6]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[3]])/2 - (3*Log[W[6]])/2, (-3*Log[W[2]])/2 + (3*Log[W[3]])/2, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[1]])/2 - Log[W[2]] - (3*Log[W[5]])/2 + Log[W[9]], Log[W[21]]/4 + Log[W[26]]/4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[21]]/4 - Log[W[26]]/4, -Log[W[21]]/2}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[21]])/4 + (3*Log[W[26]])/4, -Log[W[1]]/2 - Log[W[2]] - Log[W[5]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[2]])/2 - (3*Log[W[5]])/2, (-3*Log[W[1]])/2 + (3*Log[W[2]])/2}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]] - (3*Log[W[3]])/2 - (3*Log[W[6]])/2 + Log[W[7]], Log[W[23]]/4 - Log[W[28]]/4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[23]]/2, Log[W[23]]/4 + Log[W[28]]/4, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[23]])/4 - (3*Log[W[28]])/4, -Log[W[2]] - Log[W[3]]/2 - Log[W[6]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[2]])/2 - (3*Log[W[3]])/2, (3*Log[W[2]])/2 - (3*Log[W[6]])/2, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]] - Log[W[4]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]] - Log[W[5]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]] - Log[W[3]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[3]] - (3*Log[W[4]])/2 - (3*Log[W[5]])/2 + Log[W[10]], Log[W[22]]/4 - Log[W[27]]/4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[22]]/2, Log[W[22]]/4 + Log[W[27]]/4, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[22]])/4 - (3*Log[W[27]])/4, -Log[W[3]] - Log[W[4]]/2 - Log[W[5]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[3]])/2 - (3*Log[W[4]])/2, (3*Log[W[3]])/2 - (3*Log[W[5]])/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[3]])/2 - (3*Log[W[4]])/2 - Log[W[5]] + Log[W[10]], -Log[W[22]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[22]]/4 + Log[W[27]]/4, 0, 0, Log[W[22]]/4 - Log[W[27]]/4, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[22]])/2, -Log[W[3]]/2 - Log[W[4]]/2 - Log[W[5]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[3]])/2 + (3*Log[W[5]])/2, 0, 0, (-3*Log[W[4]])/2 + (3*Log[W[5]])/2, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[4]] - Log[W[5]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[5]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[3]] - Log[W[5]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[1]] - (3*Log[W[4]])/2 - (3*Log[W[6]])/2 + Log[W[8]], Log[W[24]]/4 - Log[W[29]]/4, 0, 0, 0, 0, 0, 0, Log[W[24]]/4 + Log[W[29]]/4, 0, -Log[W[24]]/2, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[24]])/4 - (3*Log[W[29]])/4, -Log[W[1]] - Log[W[4]]/2 - Log[W[6]]/2, 0, 0, 0, 0, 0, 0, (3*Log[W[1]])/2 - (3*Log[W[6]])/2, 0, (3*Log[W[1]])/2 - (3*Log[W[4]])/2, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[1]] - Log[W[4]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[1]] - (3*Log[W[2]])/2 - (3*Log[W[5]])/2 + Log[W[9]], Log[W[21]]/4 - Log[W[26]]/4, 0, 0, 0, 0, -Log[W[21]]/2, 0, Log[W[21]]/4 + Log[W[26]]/4, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[21]])/4 - (3*Log[W[26]])/4, -Log[W[1]] - Log[W[2]]/2 - Log[W[5]]/2, 0, 0, 0, 0, (3*Log[W[1]])/2 - (3*Log[W[2]])/2, 0, (3*Log[W[1]])/2 - (3*Log[W[5]])/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[1]] - Log[W[5]], 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[1]] - Log[W[3]], 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[3]], 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[6]], 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[2]], 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[4]], 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[5]], 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[1]]}}

==> output/NonAdjLetters.txt <==
{nadj[1, 7], nadj[1, 12], nadj[1, 15], nadj[1, 16], nadj[1, 17], nadj[1, 41], nadj[1, 49], nadj[1, 53], nadj[1, 55], nadj[1, 60], nadj[2, 8], nadj[2, 11], nadj[2, 14], nadj[2, 16], nadj[2, 17], nadj[2, 43], nadj[2, 50], nadj[2, 52], nadj[2, 58], nadj[2, 63], nadj[3, 8], nadj[3, 12], nadj[3, 14], nadj[3, 15], nadj[3, 17], nadj[3, 37], nadj[3, 44], nadj[3, 48], nadj[3, 56], nadj[3, 64], nadj[4, 7], nadj[4, 11], nadj[4, 14], nadj[4, 15], nadj[4, 16], nadj[4, 39], nadj[4, 45], nadj[4, 47], nadj[4, 57], nadj[4, 61], nadj[5, 7], nadj[5, 8], nadj[5, 11], nadj[5, 12], nadj[5, 14], nadj[5, 15], nadj[5, 16], nadj[5, 17], nadj[5, 54], nadj[5, 55], nadj[5, 56], nadj[5, 57], nadj[5, 58], nadj[5, 60], nadj[5, 61], nadj[5, 63], nadj[5, 64], nadj[6, 9], nadj[6, 10], nadj[6, 11], nadj[6, 12], nadj[6, 14], nadj[6, 15], nadj[6, 16], nadj[6, 17], nadj[6, 35], nadj[6, 37], nadj[6, 39], nadj[6, 41], nadj[6, 43], nadj[6, 44], nadj[6, 45], nadj[6, 47], nadj[6, 48], nadj[6, 49], nadj[6, 50], nadj[6, 52], nadj[6, 53], nadj[7, 8], nadj[7, 9], nadj[7, 10], nadj[7, 11], nadj[7, 12], nadj[7, 13], nadj[7, 14], nadj[7, 15], nadj[7, 16], nadj[7, 17], nadj[7, 18], nadj[7, 19], nadj[7, 20], nadj[7, 21], nadj[7, 22], nadj[7, 24], nadj[7, 25], nadj[7, 26], nadj[7, 27], nadj[7, 29], nadj[7, 30], nadj[7, 31], nadj[7, 32], nadj[7, 33], nadj[7, 34], nadj[7, 35], nadj[7, 37], nadj[7, 38], nadj[7, 39], nadj[7, 40], nadj[7, 41], nadj[7, 43], nadj[7, 44], nadj[7, 45], nadj[7, 46], nadj[7, 47], nadj[7, 48], nadj[7, 49], nadj[7, 50], nadj[7, 51], nadj[7, 52], nadj[7, 53], nadj[7, 56], nadj[7, 58], nadj[7, 62], nadj[7, 63], nadj[7, 64], nadj[7, 65], nadj[7, 66], nadj[7, 67], nadj[7, 68], nadj[8, 9], nadj[8, 10], nadj[8, 11], nadj[8, 12], nadj[8, 13], nadj[8, 14], nadj[8, 15], nadj[8, 16], nadj[8, 17], nadj[8, 18], nadj[8, 19], nadj[8, 20], nadj[8, 21], nadj[8, 22], nadj[8, 23], nadj[8, 25], nadj[8, 26], nadj[8, 27], nadj[8, 28], nadj[8, 30], nadj[8, 31], nadj[8, 32], nadj[8, 33], nadj[8, 34], nadj[8, 35], nadj[8, 36], nadj[8, 37], nadj[8, 39], nadj[8, 41], nadj[8, 42], nadj[8, 43], nadj[8, 44], nadj[8, 45], nadj[8, 46], nadj[8, 47], nadj[8, 48], nadj[8, 49], nadj[8, 50], nadj[8, 51], nadj[8, 52], nadj[8, 53], nadj[8, 55], nadj[8, 57], nadj[8, 59], nadj[8, 60], nadj[8, 61], nadj[8, 65], nadj[8, 66], nadj[8, 67], nadj[8, 68], nadj[9, 11], nadj[9, 12], nadj[9, 13], nadj[9, 14], nadj[9, 15], nadj[9, 16], nadj[9, 17], nadj[9, 19], nadj[9, 20], nadj[9, 23], nadj[9, 24], nadj[9, 25], nadj[9, 28], nadj[9, 29], nadj[9, 30], nadj[9, 31], nadj[9, 32], nadj[9, 33], nadj[9, 34], nadj[9, 40], nadj[9, 41], nadj[9, 42], nadj[9, 43], nadj[9, 49], nadj[9, 50], nadj[9, 51], nadj[9, 52], nadj[9, 53], nadj[9, 54], nadj[9, 55], nadj[9, 56], nadj[9, 57], nadj[9, 58], nadj[9, 59], nadj[9, 60], nadj[9, 61], nadj[9, 62], nadj[9, 63], nadj[9, 64], nadj[9, 65], nadj[9, 66], nadj[9, 67], nadj[9, 68], nadj[10, 11], nadj[10, 12], nadj[10, 13], nadj[10, 14], nadj[10, 15], nadj[10, 16], nadj[10, 17], nadj[10, 19], nadj[10, 20], nadj[10, 23], nadj[10, 24], nadj[10, 25], nadj[10, 28], nadj[10, 29], nadj[10, 30], nadj[10, 31], nadj[10, 32], nadj[10, 33], nadj[10, 34], nadj[10, 36], nadj[10, 37], nadj[10, 38], nadj[10, 39], nadj[10, 44], nadj[10, 45], nadj[10, 46], nadj[10, 47], nadj[10, 48], nadj[10, 54], nadj[10, 55], nadj[10, 56], nadj[10, 57], nadj[10, 58], nadj[10, 59], nadj[10, 60], nadj[10, 61], nadj[10, 62], nadj[10, 63], nadj[10, 64], nadj[10, 65], nadj[10, 66], nadj[10, 67], nadj[10, 68], nadj[11, 12], nadj[11, 13], nadj[11, 14], nadj[11, 15], nadj[11, 16], nadj[11, 17], nadj[11, 19], nadj[11, 21], nadj[11, 22], nadj[11, 23], nadj[11, 24], nadj[11, 25], nadj[11, 26], nadj[11, 27], nadj[11, 28], nadj[11, 29], nadj[11, 30], nadj[11, 31], nadj[11, 32], nadj[11, 33], nadj[11, 34], nadj[11, 35], nadj[11, 36], nadj[11, 37], nadj[11, 38], nadj[11, 40], nadj[11, 41], nadj[11, 42], nadj[11, 44], nadj[11, 45], nadj[11, 46], nadj[11, 47], nadj[11, 48], nadj[11, 49], nadj[11, 50], nadj[11, 51], nadj[11, 52], nadj[11, 53], nadj[11, 54], nadj[11, 55], nadj[11, 56], nadj[11, 59], nadj[11, 60], nadj[11, 61], nadj[11, 62], nadj[11, 63], nadj[11, 64], nadj[11, 65], nadj[11, 66], nadj[11, 67], nadj[11, 68], nadj[12, 13], nadj[12, 14], nadj[12, 15], nadj[12, 16], nadj[12, 17], nadj[12, 20], nadj[12, 21], nadj[12, 22], nadj[12, 23], nadj[12, 24], nadj[12, 25], nadj[12, 26], nadj[12, 27], nadj[12, 28], nadj[12, 29], nadj[12, 30], nadj[12, 31], nadj[12, 32], nadj[12, 33], nadj[12, 34], nadj[12, 35], nadj[12, 36], nadj[12, 38], nadj[12, 39], nadj[12, 40], nadj[12, 42], nadj[12, 43], nadj[12, 44], nadj[12, 45], nadj[12, 46], nadj[12, 47], nadj[12, 48], nadj[12, 49], nadj[12, 50], nadj[12, 51], nadj[12, 52], nadj[12, 53], nadj[12, 54], nadj[12, 57], nadj[12, 58], nadj[12, 59], nadj[12, 60], nadj[12, 61], nadj[12, 62], nadj[12, 63], nadj[12, 64], nadj[12, 65], nadj[12, 66], nadj[12, 67], nadj[12, 68], nadj[13, 14], nadj[13, 15], nadj[13, 16], nadj[13, 17], nadj[13, 19], nadj[13, 20], nadj[13, 21], nadj[13, 22], nadj[13, 23], nadj[13, 24], nadj[13, 26], nadj[13, 27], nadj[13, 28], nadj[13, 29], nadj[13, 31], nadj[13, 32], nadj[13, 33], nadj[13, 34], nadj[13, 35], nadj[13, 36], nadj[13, 37], nadj[13, 38], nadj[13, 39], nadj[13, 40], nadj[13, 41], nadj[13, 42], nadj[13, 43], nadj[13, 44], nadj[13, 45], nadj[13, 47], nadj[13, 48], nadj[13, 49], nadj[13, 50], nadj[13, 52], nadj[13, 53], nadj[13, 54], nadj[13, 55], nadj[13, 56], nadj[13, 57], nadj[13, 58], nadj[13, 60], nadj[13, 61], nadj[13, 63], nadj[13, 64], nadj[14, 15], nadj[14, 16], nadj[14, 17], nadj[14, 19], nadj[14, 20], nadj[14, 21], nadj[14, 22], nadj[14, 23], nadj[14, 24], nadj[14, 25], nadj[14, 26], nadj[14, 27], nadj[14, 28], nadj[14, 29], nadj[14, 30], nadj[14, 31], nadj[14, 32], nadj[14, 34], nadj[14, 35], nadj[14, 36], nadj[14, 37], nadj[14, 38], nadj[14, 39], nadj[14, 40], nadj[14, 41], nadj[14, 42], nadj[14, 43], nadj[14, 44], nadj[14, 46], nadj[14, 47], nadj[14, 48], nadj[14, 49], nadj[14, 50], nadj[14, 51], nadj[14, 53], nadj[14, 54], nadj[14, 55], nadj[14, 56], nadj[14, 57], nadj[14, 58], nadj[14, 59], nadj[14, 60], nadj[14, 61], nadj[14, 62], nadj[14, 64], nadj[14, 66], nadj[14, 67], nadj[14, 68], nadj[15, 16], nadj[15, 17], nadj[15, 19], nadj[15, 20], nadj[15, 21], nadj[15, 22], nadj[15, 23], nadj[15, 24], nadj[15, 25], nadj[15, 26], nadj[15, 27], nadj[15, 28], nadj[15, 29], nadj[15, 30], nadj[15, 31], nadj[15, 32], nadj[15, 33], nadj[15, 35], nadj[15, 36], nadj[15, 37], nadj[15, 38], nadj[15, 39], nadj[15, 40], nadj[15, 41], nadj[15, 42], nadj[15, 43], nadj[15, 45], nadj[15, 46], nadj[15, 47], nadj[15, 48], nadj[15, 49], nadj[15, 50], nadj[15, 51], nadj[15, 52], nadj[15, 54], nadj[15, 55], nadj[15, 56], nadj[15, 57], nadj[15, 58], nadj[15, 59], nadj[15, 61], nadj[15, 62], nadj[15, 63], nadj[15, 64], nadj[15, 65], nadj[15, 67], nadj[15, 68], nadj[16, 17], nadj[16, 19], nadj[16, 20], nadj[16, 21], nadj[16, 22], nadj[16, 23], nadj[16, 24], nadj[16, 25], nadj[16, 26], nadj[16, 27], nadj[16, 28], nadj[16, 29], nadj[16, 30], nadj[16, 32], nadj[16, 33], nadj[16, 34], nadj[16, 35], nadj[16, 36], nadj[16, 37], nadj[16, 38], nadj[16, 39], nadj[16, 40], nadj[16, 41], nadj[16, 42], nadj[16, 43], nadj[16, 44], nadj[16, 45], nadj[16, 46], nadj[16, 48], nadj[16, 49], nadj[16, 51], nadj[16, 52], nadj[16, 53], nadj[16, 54], nadj[16, 55], nadj[16, 56], nadj[16, 57], nadj[16, 58], nadj[16, 59], nadj[16, 60], nadj[16, 62], nadj[16, 63], nadj[16, 64], nadj[16, 65], nadj[16, 66], nadj[16, 68], nadj[17, 19], nadj[17, 20], nadj[17, 21], nadj[17, 22], nadj[17, 23], nadj[17, 24], nadj[17, 25], nadj[17, 26], nadj[17, 27], nadj[17, 28], nadj[17, 29], nadj[17, 30], nadj[17, 31], nadj[17, 33], nadj[17, 34], nadj[17, 35], nadj[17, 36], nadj[17, 37], nadj[17, 38], nadj[17, 39], nadj[17, 40], nadj[17, 41], nadj[17, 42], nadj[17, 43], nadj[17, 44], nadj[17, 45], nadj[17, 46], nadj[17, 47], nadj[17, 50], nadj[17, 51], nadj[17, 52], nadj[17, 53], nadj[17, 54], nadj[17, 55], nadj[17, 56], nadj[17, 57], nadj[17, 58], nadj[17, 59], nadj[17, 60], nadj[17, 61], nadj[17, 62], nadj[17, 63], nadj[17, 65], nadj[17, 66], nadj[17, 67], nadj[19, 20], nadj[19, 31], nadj[19, 33], nadj[19, 35], nadj[19, 36], nadj[19, 38], nadj[19, 39], nadj[19, 40], nadj[19, 42], nadj[19, 43], nadj[19, 44], nadj[19, 45], nadj[19, 46], nadj[19, 47], nadj[19, 48], nadj[19, 49], nadj[19, 50], nadj[19, 51], nadj[19, 52], nadj[19, 53], nadj[19, 54], nadj[19, 57], nadj[19, 58], nadj[19, 59], nadj[19, 60], nadj[19, 61], nadj[19, 62], nadj[19, 63], nadj[19, 64], nadj[19, 65], nadj[19, 66], nadj[19, 67], nadj[19, 68], nadj[20, 32], nadj[20, 34], nadj[20, 35], nadj[20, 36], nadj[20, 37], nadj[20, 38], nadj[20, 40], nadj[20, 41], nadj[20, 42], nadj[20, 44], nadj[20, 45], nadj[20, 46], nadj[20, 47], nadj[20, 48], nadj[20, 49], nadj[20, 50], nadj[20, 51], nadj[20, 52], nadj[20, 53], nadj[20, 54], nadj[20, 55], nadj[20, 56], nadj[20, 59], nadj[20, 60], nadj[20, 61], nadj[20, 62], nadj[20, 63], nadj[20, 64], nadj[20, 65], nadj[20, 66], nadj[20, 67], nadj[20, 68], nadj[21, 40], nadj[21, 41], nadj[21, 42], nadj[21, 43], nadj[21, 49], nadj[21, 50], nadj[21, 52], nadj[21, 53], nadj[21, 54], nadj[21, 55], nadj[21, 56], nadj[21, 57], nadj[21, 58], nadj[21, 59], nadj[21, 60], nadj[21, 61], nadj[21, 62], nadj[21, 63], nadj[21, 64], nadj[21, 65], nadj[21, 66], nadj[21, 67], nadj[21, 68], nadj[22, 36], nadj[22, 37], nadj[22, 38], nadj[22, 39], nadj[22, 44], nadj[22, 45], nadj[22, 47], nadj[22, 48], nadj[22, 54], nadj[22, 55], nadj[22, 56], nadj[22, 57], nadj[22, 58], nadj[22, 59], nadj[22, 60], nadj[22, 61], nadj[22, 62], nadj[22, 63], nadj[22, 64], nadj[22, 65], nadj[22, 66], nadj[22, 67], nadj[22, 68], nadj[23, 35], nadj[23, 37], nadj[23, 38], nadj[23, 39], nadj[23, 40], nadj[23, 41], nadj[23, 43], nadj[23, 44], nadj[23, 45], nadj[23, 46], nadj[23, 47], nadj[23, 48], nadj[23, 49], nadj[23, 50], nadj[23, 51], nadj[23, 52], nadj[23, 53], nadj[23, 56], nadj[23, 58], nadj[23, 62], nadj[23, 63], nadj[23, 64], nadj[23, 65], nadj[23, 66], nadj[23, 67], nadj[23, 68], nadj[24, 35], nadj[24, 36], nadj[24, 37], nadj[24, 39], nadj[24, 41], nadj[24, 42], nadj[24, 43], nadj[24, 44], nadj[24, 45], nadj[24, 46], nadj[24, 47], nadj[24, 48], nadj[24, 49], nadj[24, 50], nadj[24, 51], nadj[24, 52], nadj[24, 53], nadj[24, 55], nadj[24, 57], nadj[24, 59], nadj[24, 60], nadj[24, 61], nadj[24, 65], nadj[24, 66], nadj[24, 67], nadj[24, 68], nadj[25, 36], nadj[25, 37], nadj[25, 38], nadj[25, 39], nadj[25, 40], nadj[25, 41], nadj[25, 42], nadj[25, 43], nadj[25, 44], nadj[25, 45], nadj[25, 47], nadj[25, 48], nadj[25, 49], nadj[25, 50], nadj[25, 52], nadj[25, 53], nadj[25, 54], nadj[25, 55], nadj[25, 56], nadj[25, 57], nadj[25, 58], nadj[25, 60], nadj[25, 61], nadj[25, 63], nadj[25, 64], nadj[26, 40], nadj[26, 41], nadj[26, 42], nadj[26, 43], nadj[26, 49], nadj[26, 50], nadj[26, 51], nadj[26, 52], nadj[26, 53], nadj[26, 54], nadj[26, 55], nadj[26, 56], nadj[26, 57], nadj[26, 58], nadj[26, 59], nadj[26, 60], nadj[26, 61], nadj[26, 62], nadj[26, 63], nadj[26, 64], nadj[26, 65], nadj[26, 66], nadj[26, 67], nadj[26, 68], nadj[27, 36], nadj[27, 37], nadj[27, 38], nadj[27, 39], nadj[27, 44], nadj[27, 45], nadj[27, 46], nadj[27, 47], nadj[27, 48], nadj[27, 54], nadj[27, 55], nadj[27, 56], nadj[27, 57], nadj[27, 58], nadj[27, 59], nadj[27, 60], nadj[27, 61], nadj[27, 62], nadj[27, 63], nadj[27, 64], nadj[27, 65], nadj[27, 66], nadj[27, 67], nadj[27, 68], nadj[28, 35], nadj[28, 37], nadj[28, 38], nadj[28, 39], nadj[28, 40], nadj[28, 41], nadj[28, 43], nadj[28, 44], nadj[28, 45], nadj[28, 46], nadj[28, 47], nadj[28, 48], nadj[28, 49], nadj[28, 50], nadj[28, 51], nadj[28, 52], nadj[28, 53], nadj[28, 56], nadj[28, 58], nadj[28, 62], nadj[28, 63], nadj[28, 64], nadj[28, 65], nadj[28, 66], nadj[28, 67], nadj[28, 68], nadj[29, 35], nadj[29, 36], nadj[29, 37], nadj[29, 39], nadj[29, 41], nadj[29, 42], nadj[29, 43], nadj[29, 44], nadj[29, 45], nadj[29, 46], nadj[29, 47], nadj[29, 48], nadj[29, 49], nadj[29, 50], nadj[29, 51], nadj[29, 52], nadj[29, 53], nadj[29, 55], nadj[29, 57], nadj[29, 59], nadj[29, 60], nadj[29, 61], nadj[29, 65], nadj[29, 66], nadj[29, 67], nadj[29, 68], nadj[30, 35], nadj[30, 36], nadj[30, 37], nadj[30, 38], nadj[30, 39], nadj[30, 40], nadj[30, 41], nadj[30, 42], nadj[30, 43], nadj[30, 44], nadj[30, 45], nadj[30, 47], nadj[30, 48], nadj[30, 49], nadj[30, 50], nadj[30, 52], nadj[30, 53], nadj[30, 54], nadj[30, 55], nadj[30, 56], nadj[30, 57], nadj[30, 58], nadj[30, 60], nadj[30, 61], nadj[30, 63], nadj[30, 64], nadj[31, 32], nadj[31, 33], nadj[31, 34], nadj[31, 35], nadj[31, 36], nadj[31, 37], nadj[31, 38], nadj[31, 39], nadj[31, 40], nadj[31, 41], nadj[31, 42], nadj[31, 43], nadj[31, 44], nadj[31, 45], nadj[31, 46], nadj[31, 48], nadj[31, 49], nadj[31, 51], nadj[31, 52], nadj[31, 53], nadj[31, 54], nadj[31, 55], nadj[31, 56], nadj[31, 57], nadj[31, 58], nadj[31, 59], nadj[31, 60], nadj[31, 62], nadj[31, 63], nadj[31, 64], nadj[31, 65], nadj[31, 66], nadj[31, 68], nadj[32, 33], nadj[32, 34], nadj[32, 35], nadj[32, 36], nadj[32, 37], nadj[32, 38], nadj[32, 39], nadj[32, 40], nadj[32, 41], nadj[32, 42], nadj[32, 43], nadj[32, 44], nadj[32, 45], nadj[32, 46], nadj[32, 47], nadj[32, 50], nadj[32, 51], nadj[32, 52], nadj[32, 53], nadj[32, 54], nadj[32, 55], nadj[32, 56], nadj[32, 57], nadj[32, 58], nadj[32, 59], nadj[32, 60], nadj[32, 61], nadj[32, 62], nadj[32, 63], nadj[32, 65], nadj[32, 66], nadj[32, 67], nadj[33, 34], nadj[33, 35], nadj[33, 36], nadj[33, 37], nadj[33, 38], nadj[33, 39], nadj[33, 40], nadj[33, 41], nadj[33, 42], nadj[33, 43], nadj[33, 44], nadj[33, 46], nadj[33, 47], nadj[33, 48], nadj[33, 49], nadj[33, 50], nadj[33, 51], nadj[33, 53], nadj[33, 54], nadj[33, 55], nadj[33, 56], nadj[33, 57], nadj[33, 58], nadj[33, 59], nadj[33, 60], nadj[33, 61], nadj[33, 62], nadj[33, 64], nadj[33, 66], nadj[33, 67], nadj[33, 68], nadj[34, 35], nadj[34, 36], nadj[34, 37], nadj[34, 38], nadj[34, 39], nadj[34, 40], nadj[34, 41], nadj[34, 42], nadj[34, 43], nadj[34, 45], nadj[34, 46], nadj[34, 47], nadj[34, 48], nadj[34, 49], nadj[34, 50], nadj[34, 51], nadj[34, 52], nadj[34, 54], nadj[34, 55], nadj[34, 56], nadj[34, 57], nadj[34, 58], nadj[34, 59], nadj[34, 61], nadj[34, 62], nadj[34, 63], nadj[34, 64], nadj[34, 65], nadj[34, 67], nadj[34, 68], nadj[35, 54], nadj[35, 55], nadj[35, 56], nadj[35, 57], nadj[35, 58], nadj[35, 59], nadj[35, 60], nadj[35, 61], nadj[35, 62], nadj[35, 63], nadj[35, 64], nadj[35, 65], nadj[35, 66], nadj[35, 67], nadj[35, 68], nadj[36, 40], nadj[36, 41], nadj[36, 43], nadj[36, 49], nadj[36, 50], nadj[36, 51], nadj[36, 52], nadj[36, 53], nadj[36, 56], nadj[36, 58], nadj[36, 62], nadj[36, 63], nadj[36, 64], nadj[36, 65], nadj[36, 66], nadj[36, 67], nadj[36, 68], nadj[37, 39], nadj[37, 40], nadj[37, 42], nadj[37, 43], nadj[37, 45], nadj[37, 47], nadj[37, 49], nadj[37, 50], nadj[37, 51], nadj[37, 52], nadj[37, 53], nadj[37, 54], nadj[37, 57], nadj[37, 58], nadj[37, 59], nadj[37, 60], nadj[37, 61], nadj[37, 62], nadj[37, 63], nadj[37, 64], nadj[37, 65], nadj[37, 66], nadj[37, 67], nadj[37, 68], nadj[38, 41], nadj[38, 42], nadj[38, 43], nadj[38, 49], nadj[38, 50], nadj[38, 51], nadj[38, 52], nadj[38, 53], nadj[38, 55], nadj[38, 57], nadj[38, 59], nadj[38, 60], nadj[38, 61], nadj[38, 65], nadj[38, 66], nadj[38, 67], nadj[38, 68], nadj[39, 40], nadj[39, 41], nadj[39, 42], nadj[39, 44], nadj[39, 48], nadj[39, 49], nadj[39, 50], nadj[39, 51], nadj[39, 52], nadj[39, 53], nadj[39, 54], nadj[39, 55], nadj[39, 56], nadj[39, 59], nadj[39, 60], nadj[39, 61], nadj[39, 62], nadj[39, 63], nadj[39, 64], nadj[39, 65], nadj[39, 66], nadj[39, 67], nadj[39, 68], nadj[40, 44], nadj[40, 45], nadj[40, 46], nadj[40, 47], nadj[40, 48], nadj[40, 55], nadj[40, 57], nadj[40, 59], nadj[40, 60], nadj[40, 61], nadj[40, 65], nadj[40, 66], nadj[40, 67], nadj[40, 68], nadj[41, 43], nadj[41, 44], nadj[41, 45], nadj[41, 46], nadj[41, 47], nadj[41, 48], nadj[41, 50], nadj[41, 52], nadj[41, 54], nadj[41, 57], nadj[41, 58], nadj[41, 59], nadj[41, 60], nadj[41, 61], nadj[41, 62], nadj[41, 63], nadj[41, 64], nadj[41, 65], nadj[41, 66], nadj[41, 67], nadj[41, 68], nadj[42, 44], nadj[42, 45], nadj[42, 46], nadj[42, 47], nadj[42, 48], nadj[42, 56], nadj[42, 58], nadj[42, 62], nadj[42, 63], nadj[42, 64], nadj[42, 65], nadj[42, 66], nadj[42, 67], nadj[42, 68], nadj[43, 44], nadj[43, 45], nadj[43, 46], nadj[43, 47], nadj[43, 48], nadj[43, 49], nadj[43, 53], nadj[43, 54], nadj[43, 55], nadj[43, 56], nadj[43, 59], nadj[43, 60], nadj[43, 61], nadj[43, 62], nadj[43, 63], nadj[43, 64], nadj[43, 65], nadj[43, 66], nadj[43, 67], nadj[43, 68], nadj[44, 45], nadj[44, 47], nadj[44, 48], nadj[44, 49], nadj[44, 50], nadj[44, 51], nadj[44, 52], nadj[44, 54], nadj[44, 55], nadj[44, 56], nadj[44, 57], nadj[44, 58], nadj[44, 59], nadj[44, 61], nadj[44, 62], nadj[44, 63], nadj[44, 64], nadj[44, 65], nadj[44, 67], nadj[44, 68], nadj[45, 47], nadj[45, 48], nadj[45, 49], nadj[45, 50], nadj[45, 51], nadj[45, 53], nadj[45, 54], nadj[45, 55], nadj[45, 56], nadj[45, 57], nadj[45, 58], nadj[45, 59], nadj[45, 60], nadj[45, 61], nadj[45, 62], nadj[45, 64], nadj[45, 66], nadj[45, 67], nadj[45, 68], nadj[46, 49], nadj[46, 50], nadj[46, 52], nadj[46, 53], nadj[46, 54], nadj[46, 55], nadj[46, 56], nadj[46, 57], nadj[46, 58], nadj[46, 60], nadj[46, 61], nadj[46, 63], nadj[46, 64], nadj[47, 48], nadj[47, 49], nadj[47, 51], nadj[47, 52], nadj[47, 53], nadj[47, 54], nadj[47, 55], nadj[47, 56], nadj[47, 57], nadj[47, 58], nadj[47, 59], nadj[47, 60], nadj[47, 62], nadj[47, 63], nadj[47, 64], nadj[47, 65], nadj[47, 66], nadj[47, 68], nadj[48, 50], nadj[48, 51], nadj[48, 52], nadj[48, 53], nadj[48, 54], nadj[48, 55], nadj[48, 56], nadj[48, 57], nadj[48, 58], nadj[48, 59], nadj[48, 60], nadj[48, 61], nadj[48, 62], nadj[48, 63], nadj[48, 65], nadj[48, 66], nadj[48, 67], nadj[49, 50], nadj[49, 52], nadj[49, 53], nadj[49, 54], nadj[49, 55], nadj[49, 56], nadj[49, 57], nadj[49, 58], nadj[49, 59], nadj[49, 60], nadj[49, 61], nadj[49, 62], nadj[49, 63], nadj[49, 65], nadj[49, 66], nadj[49, 67], nadj[50, 52], nadj[50, 53], nadj[50, 54], nadj[50, 55], nadj[50, 56], nadj[50, 57], nadj[50, 58], nadj[50, 59], nadj[50, 60], nadj[50, 62], nadj[50, 63], nadj[50, 64], nadj[50, 65], nadj[50, 66], nadj[50, 68], nadj[51, 54], nadj[51, 55], nadj[51, 56], nadj[51, 57], nadj[51, 58], nadj[51, 60], nadj[51, 61], nadj[51, 63], nadj[51, 64], nadj[52, 53], nadj[52, 54], nadj[52, 55], nadj[52, 56], nadj[52, 57], nadj[52, 58], nadj[52, 59], nadj[52, 60], nadj[52, 61], nadj[52, 62], nadj[52, 64], nadj[52, 66], nadj[52, 67], nadj[52, 68], nadj[53, 54], nadj[53, 55], nadj[53, 56], nadj[53, 57], nadj[53, 58], nadj[53, 59], nadj[53, 61], nadj[53, 62], nadj[53, 63], nadj[53, 64], nadj[53, 65], nadj[53, 67], nadj[53, 68], nadj[54, 65], nadj[54, 66], nadj[54, 67], nadj[54, 68], nadj[55, 57], nadj[55, 58], nadj[55, 61], nadj[55, 62], nadj[55, 63], nadj[55, 64], nadj[55, 65], nadj[55, 66], nadj[55, 67], nadj[55, 68], nadj[56, 57], nadj[56, 58], nadj[56, 59], nadj[56, 60], nadj[56, 61], nadj[56, 63], nadj[56, 65], nadj[56, 66], nadj[56, 67], nadj[56, 68], nadj[57, 60], nadj[57, 62], nadj[57, 63], nadj[57, 64], nadj[57, 65], nadj[57, 66], nadj[57, 67], nadj[57, 68], nadj[58, 59], nadj[58, 60], nadj[58, 61], nadj[58, 64], nadj[58, 65], nadj[58, 66], nadj[58, 67], nadj[58, 68], nadj[59, 63], nadj[59, 64], nadj[60, 60], nadj[60, 61], nadj[60, 62], nadj[60, 63], nadj[60, 64], nadj[60, 65], nadj[60, 67], nadj[60, 68], nadj[61, 61], nadj[61, 62], nadj[61, 63], nadj[61, 64], nadj[61, 65], nadj[61, 66], nadj[61, 68], nadj[63, 63], nadj[63, 64], nadj[63, 66], nadj[63, 67], nadj[63, 68], nadj[64, 64], nadj[64, 65], nadj[64, 66], nadj[64, 67], nadj[65, 66], nadj[65, 67], nadj[65, 68], nadj[66, 67], nadj[66, 68], nadj[67, 68]}

==> output/dbox4m_UT.txt <==
{r1*s*G[1, 1, 1, 1, 1, 1, 1, 0, 0], r4*(-(m11*G[1, 1, 1, 0, 1, 1, 1, 0, 0]) - m22*G[1, 1, 1, 1, 1, 0, 1, 0, 0] + s*G[1, 1, 1, 1, 1, 1, 1, 0, -1]), r2*(-(m33*G[0, 1, 1, 1, 1, 1, 1, 0, 0]) - m44*G[1, 1, 0, 1, 1, 1, 1, 0, 0] + s*G[1, 1, 1, 1, 1, 1, 1, -1, 0]), -((m33 - m44 + s)*G[0, 0, 1, 0, 1, 1, 2, 0, 0])/(2*ep) + ((3 - 8*ep)*s*G[0, 0, 2, 0, 0, 2, 1, 0, 0])/(2*ep^2*(-1 + 2*ep)) - ((m11 - m22 + s)*G[0, 1, 1, 0, 0, 1, 2, 0, 0])/(2*ep) - s*G[0, 1, 1, 0, 1, 1, 1, 0, 0] + (m44*(m11 - m22 + s)*G[0, 1, 1, 0, 1, 2, 1, 0, 0])/(2*ep) + ((-m11 + m22 + s)*G[0, 1, 1, 1, 0, 1, 1, 0, 0])/2 + (m33*(m11 - m22 - s)*G[0, 1, 1, 1, 1, 1, 1, 0, 0])/2 + (m22*(m33 - m44 + s)*G[0, 1, 2, 0, 1, 1, 1, 0, 0])/(2*ep) - (m22*(m33 - m44 + s)*G[0, 1, 2, 1, 1, 1, 0, 0, 0])/(2*ep) + (s*G[0, 2, 0, 1, 1, 1, 1, 0, -1])/ep - ((-m33 + m44 + s)*G[1, 0, 0, 1, 1, 0, 2, 0, 0])/(2*ep) + ((-m33 + m44 + s)*G[1, 0, 1, 0, 1, 1, 1, 0, 0])/2 + ((m33 - m44 + s)*G[1, 0, 1, 1, 1, 0, 1, 0, 0])/2 + ((m33 + m44 - s)*s*G[1, 0, 1, 1, 1, 1, 1, 0, 0])/2 + (s^2*G[1, 0, 2, 1, 0, 2, 0, 0, 0])/(ep*(-1 + 2*ep)) - ((-m11 + m22 + s)*G[1, 1, 0, 1, 0, 0, 2, 0, 0])/(2*ep) + ((m11 - m22 + s)*G[1, 1, 0, 1, 0, 1, 1, 0, 0])/2 - s*G[1, 1, 0, 1, 1, 0, 1, 0, 0] - (m44*(m11 - m22 + s)*G[1, 1, 0, 1, 1, 1, 1, 0, 0])/2 + (m33*(-m11 + m22 + s)*G[1, 1, 0, 2, 1, 0, 1, 0, 0])/(2*ep) + (m11*(m33 - m44 - s)*G[1, 1, 1, 0, 1, 1, 1, 0, 0])/2 + (s*G[1, 1, 1, 0, 2, 0, 1, -1, 0])/ep - (m44*(m11 - m22 + s)*G[1, 1, 1, 0, 2, 1, 0, 0, 0])/(2*ep) + ((m11 + m22 - s)*s*G[1, 1, 1, 1, 0, 1, 1, 0, 0])/2 - (m22*(m33 - m44 + s)*G[1, 1, 1, 1, 1, 0, 1, 0, 0])/2 + ((m11*(m33 - m44 + s) + m22*(-m33 + m44 + s) + s*(m33 + m44 - s - 2*t))*G[1, 1, 1, 1, 1, 1, 0, 0, 0])/2 + s*G[1, 1, 1, 1, 1, 1, 1, -1, -1] + (s*(-m11 - m22 + s)*G[1, 1, 1, 1, 1, 1, 1, -1, 0])/2 + (s*(-m33 - m44 + s)*G[1, 1, 1, 1, 1, 1, 1, 0, -1])/2 + (m33*(m11 - m22 - s)*G[1, 1, 1, 2, 1, 0, 0, 0, 0])/(2*ep) + (m11*(m33 - m44 - s)*G[1, 2, 0, 1, 1, 1, 0, 0, 0])/(2*ep) + (m11*(-m33 + m44 + s)*G[2, 1, 0, 1, 1, 0, 1, 0, 0])/(2*ep), r9*G[0, 1, 1, 1, 1, 1, 1, 0, 0], r8*G[1, 1, 0, 1, 1, 1, 1, 0, 0], r11*G[1, 1, 1, 0, 1, 1, 1, 0, 0], r10*G[1, 1, 1, 1, 1, 0, 1, 0, 0], r2*r4*G[1, 1, 1, 1, 1, 1, 0, 0, 0], (r1*G[0, 1, 0, 1, 1, 1, 2, 0, 0])/ep, (r4*G[0, 2, 0, 1, 1, 1, 1, 0, -1])/ep, (m22*r4*G[0, 1, 2, 0, 1, 1, 1, 0, 0])/ep, (m22*r3*G[0, 2, 1, 0, 1, 1, 1, 0, 0])/ep, (m44*r2*G[0, 1, 1, 0, 1, 2, 1, 0, 0])/ep, (m44*r5*G[0, 1, 1, 0, 2, 1, 1, 0, 0])/ep, (r1*G[0, 1, 1, 0, 1, 1, 2, 0, 0])/ep, r6*G[0, 1, 1, 0, 1, 1, 1, 0, 0], (ep*(m11*(m33*G[0, 1, 1, 0, 1, 1, 2, 0, 0] + 2*m44*G[0, 1, 1, 0, 1, 2, 1, 0, 0]) - s*(t*G[0, 1, 1, 0, 1, 1, 2, 0, 0] + 2*m44*G[0, 1, 1, 0, 1, 2, 1, 0, 0]) + m22*(-(m44*(G[0, 1, 1, 0, 1, 1, 2, 0, 0] + 2*G[0, 1, 1, 0, 1, 2, 1, 0, 0])) - 2*(-m33 + m44 + s)*G[0, 1, 2, 0, 1, 1, 1, 0, 0])) + 2*m22*m44*s*G[0, 1, 2, 0, 1, 2, 1, 0, 0])/(2*ep^2), r2*G[0, 1, 1, 1, 0, 1, 1, 0, 0], r5*G[0, 1, 1, 1, 1, 0, 1, 0, 0], (m22*r4*G[0, 1, 2, 1, 1, 1, 0, 0, 0])/ep, r4*G[1, 0, 1, 0, 1, 1, 1, 0, 0], r4*G[1, 0, 1, 1, 1, 0, 1, 0, 0], r4*s*G[1, 0, 1, 1, 1, 1, 1, 0, 0], r3*G[1, 1, 0, 0, 1, 1, 1, 0, 0], r2*G[1, 1, 0, 1, 0, 1, 1, 0, 0], (m11*r4*G[2, 1, 0, 1, 1, 0, 1, 0, 0])/ep, (m11*r5*G[1, 2, 0, 1, 1, 0, 1, 0, 0])/ep, (m33*r2*G[1, 1, 0, 2, 1, 0, 1, 0, 0])/ep, (m33*r3*G[1, 1, 0, 1, 2, 0, 1, 0, 0])/ep, (r1*G[1, 1, 0, 1, 1, 0, 2, 0, 0])/ep, r7*G[1, 1, 0, 1, 1, 0, 1, 0, 0], (ep*((m22*m44 - s*t)*G[1, 1, 0, 1, 1, 0, 2, 0, 0] + 2*m33*(m22 - s)*G[1, 1, 0, 2, 1, 0, 1, 0, 0] + m11*(-(m33*(G[1, 1, 0, 1, 1, 0, 2, 0, 0] + 2*G[1, 1, 0, 2, 1, 0, 1, 0, 0])) - 2*(m33 - m44 + s)*G[2, 1, 0, 1, 1, 0, 1, 0, 0])) + 2*m11*m33*s*G[2, 1, 0, 2, 1, 0, 1, 0, 0])/(2*ep^2), (m11*r4*G[1, 2, 0, 1, 1, 1, 0, 0, 0])/ep, (r1*G[1, 1, 1, 0, 1, 0, 2, 0, 0])/ep, (r2*G[1, 1, 1, 0, 2, 0, 1, -1, 0])/ep, (m44*r2*G[1, 1, 1, 0, 2, 1, 0, 0, 0])/ep, r2*s*G[1, 1, 1, 1, 0, 1, 1, 0, 0], (m33*r2*G[1, 1, 1, 2, 1, 0, 0, 0, 0])/ep, (r4*G[0, 0, 1, 0, 1, 1, 2, 0, 0])/ep, (-3*ep*(m33 - m44 + s)*G[0, 0, 1, 0, 1, 1, 2, 0, 0] + m33*s*G[0, 0, 2, 0, 1, 1, 2, 0, 0])/ep^2, (r3*G[0, 1, 0, 0, 1, 1, 2, 0, 0])/ep, (-3*ep*(m11 - m44 + t)*G[0, 1, 0, 0, 1, 1, 2, 0, 0] + m11*t*G[0, 2, 0, 0, 1, 1, 2, 0, 0])/ep^2, (r2*G[0, 1, 0, 1, 0, 1, 2, 0, 0])/ep, (-3*ep*(m11 + m22 - s)*G[0, 1, 0, 1, 0, 1, 2, 0, 0] + m11*m22*G[0, 2, 0, 1, 0, 1, 2, 0, 0])/ep^2, (r5*G[0, 1, 0, 1, 1, 0, 2, 0, 0])/ep, (-3*ep*(m22 - m33 + t)*G[0, 1, 0, 1, 1, 0, 2, 0, 0] + m22*t*G[0, 2, 0, 1, 1, 0, 2, 0, 0])/ep^2, (r2*G[0, 1, 1, 0, 0, 1, 2, 0, 0])/ep, (-3*ep*(m11 - m22 + s)*G[0, 1, 1, 0, 0, 1, 2, 0, 0] + m11*s*G[0, 1, 1, 0, 0, 2, 2, 0, 0])/ep^2, (r5*G[0, 1, 1, 0, 1, 0, 2, 0, 0])/ep, (3*ep*(m22 - m33 - t)*G[0, 1, 1, 0, 1, 0, 2, 0, 0] + m33*t*G[0, 1, 1, 0, 2, 0, 2, 0, 0])/ep^2, (m22*m44*G[0, 2, 1, 0, 2, 1, 0, 0, 0])/ep^2, (m22*s*G[0, 1, 2, 1, 0, 2, 0, 0, 0])/ep^2, (m22*m33*G[0, 2, 1, 1, 2, 0, 0, 0, 0])/ep^2, (r4*G[1, 0, 0, 1, 1, 0, 2, 0, 0])/ep, (3*ep*(m33 - m44 - s)*G[1, 0, 0, 1, 1, 0, 2, 0, 0] + m44*s*G[2, 0, 0, 1, 1, 0, 2, 0, 0])/ep^2, (r4*G[1, 0, 1, 0, 1, 0, 2, 0, 0])/ep, (-3*ep*(m33 + m44 - s)*G[1, 0, 1, 0, 1, 0, 2, 0, 0] + m33*m44*G[1, 0, 1, 0, 2, 0, 2, 0, 0])/ep^2, (m44*s*G[2, 0, 1, 0, 2, 1, 0, 0, 0])/ep^2, (s^2*G[1, 0, 2, 1, 0, 2, 0, 0, 0])/ep^2, (m33*s*G[2, 0, 1, 1, 2, 0, 0, 0, 0])/ep^2, (r3*G[1, 1, 0, 0, 1, 0, 2, 0, 0])/ep, (3*ep*(m11 - m44 - t)*G[1, 1, 0, 0, 1, 0, 2, 0, 0] + m44*t*G[1, 1, 0, 0, 2, 0, 2, 0, 0])/ep^2, (m11*m44*G[1, 2, 0, 0, 2, 1, 0, 0, 0])/ep^2, (r2*G[1, 1, 0, 1, 0, 0, 2, 0, 0])/ep, (3*ep*(m11 - m22 - s)*G[1, 1, 0, 1, 0, 0, 2, 0, 0] + m22*s*G[1, 1, 0, 2, 0, 0, 2, 0, 0])/ep^2, (m11*s*G[2, 1, 0, 2, 0, 1, 0, 0, 0])/ep^2, (m11*m33*G[1, 2, 0, 1, 2, 0, 0, 0, 0])/ep^2, (m33*G[0, 0, 2, 0, 2, 0, 1, 0, 0])/ep^2, (t*G[0, 2, 0, 0, 2, 0, 1, 0, 0])/ep^2, (m22*G[0, 2, 0, 2, 0, 0, 1, 0, 0])/ep^2, (m44*G[2, 0, 0, 0, 2, 0, 1, 0, 0])/ep^2, (s*G[0, 0, 2, 0, 0, 2, 1, 0, 0])/ep^2, (m11*G[0, 2, 0, 0, 0, 2, 1, 0, 0])/ep^2}

==> output/f2Symbol.txt <==
S[1 - z, z, z, zb] + S[1 - z, z, zb, z] - S[1 - z, z, zb, zb] + S[1 - z, zb, z, z] - S[1 - z, zb, z, zb] - S[1 - z, zb, zb, z] + S[z, 1 - z, z, z] - S[z, 1 - z, z, zb] - S[z, 1 - z, zb, z] - S[z, z, 1 - z, z] + S[z, z, 1 - zb, zb] + S[z, 1 - zb, z, zb] + S[z, 1 - zb, zb, z] - S[z, 1 - zb, zb, zb] - S[z, zb, 1 - z, z] + S[z, zb, 1 - zb, zb] + S[1 - zb, z, z, zb] + S[1 - zb, z, zb, z] - S[1 - zb, z, zb, zb] + S[1 - zb, zb, z, z] - S[1 - zb, zb, z, zb] - S[1 - zb, zb, zb, z] + S[zb, 1 - z, z, z] - S[zb, 1 - z, z, zb] - S[zb, 1 - z, zb, z] - S[zb, z, 1 - z, z] + S[zb, z, 1 - zb, zb] + S[zb, 1 - zb, z, zb] + S[zb, 1 - zb, zb, z] - S[zb, 1 - zb, zb, zb] - S[zb, zb, 1 - z, z] + S[zb, zb, 1 - zb, zb]

==> output/letterdef.txt <==
{W[1] -> m11, W[2] -> m22, W[3] -> m33, W[4] -> m44, W[5] -> s, W[6] -> t, W[7] -> m22^2 - 2*m22*m33 + m33^2 - 2*m22*t - 2*m33*t + t^2, W[8] -> m11^2 - 2*m11*m44 + m44^2 - 2*m11*t - 2*m44*t + t^2, W[9] -> m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2, W[10] -> m33^2 - 2*m33*m44 + m44^2 - 2*m33*s - 2*m44*s + s^2, W[11] -> m22^2 - 4*m11*m33 + 2*m22*m44 + m44^2 - 2*m22*s - 2*m44*s + s^2 - 2*m22*t - 2*m44*t + 2*s*t + t^2, W[12] -> m11^2 + 2*m11*m33 + m33^2 - 4*m22*m44 - 2*m11*s - 2*m33*s + s^2 - 2*m11*t - 2*m33*t + 2*s*t + t^2, W[13] -> m11^2*m33^2 - 2*m11*m22*m33*m44 + m22^2*m44^2 - 2*m11*m33*s*t - 2*m22*m44*s*t + s^2*t^2, W[14] -> m11^2*m44^2 - 2*m11*m22*m44^2 + m22^2*m44^2 - 2*m11^2*m44*s + 2*m11*m22*m44*s - 4*m11*m33*m44*s + m11^2*s^2 + 2*m11*m44*s*t - 2*m22*m44*s*t - 2*m11*s^2*t + s^2*t^2, W[15] -> m11^2*m33^2 - 2*m11*m22*m33^2 + m22^2*m33^2 + 2*m11*m22*m33*s - 2*m22^2*m33*s - 4*m22*m33*m44*s + m22^2*s^2 - 2*m11*m33*s*t + 2*m22*m33*s*t - 2*m22*s^2*t + s^2*t^2, W[16] -> m22^2*m33^2 - 2*m22^2*m33*m44 + m22^2*m44^2 - 4*m11*m22*m33*s - 2*m22*m33^2*s + 2*m22*m33*m44*s + m33^2*s^2 + 2*m22*m33*s*t - 2*m22*m44*s*t - 2*m33*s^2*t + s^2*t^2, W[17] -> m11^2*m33^2 - 2*m11^2*m33*m44 + m11^2*m44^2 - 4*m11*m22*m44*s + 2*m11*m33*m44*s - 2*m11*m44^2*s + m44^2*s^2 - 2*m11*m33*s*t + 2*m11*m44*s*t - 2*m44*s^2*t + s^2*t^2, W[18] -> m11^2*m33 - m11*m22*m33 + m11*m33^2 - m11*m22*m44 + m22^2*m44 - m11*m33*m44 - m22*m33*m44 + m22*m44^2 + m11*m22*s - m11*m33*s - m22*m44*s + m33*m44*s - m11*m33*t + m22*m33*t + m11*m44*t - m22*m44*t - m11*s*t - m22*s*t - m33*s*t - m44*s*t + s^2*t + s*t^2, W[19] -> (m11 + m33 + r6 - s - t)/(m11 + m33 - r6 - s - t), W[20] -> (m22 + m44 + r7 - s - t)/(m22 + m44 - r7 - s - t), W[21] -> (-m11 - m22 + r2 + s)/(-m11 - m22 - r2 + s), W[22] -> (-m33 - m44 + r4 + s)/(-m33 - m44 - r4 + s), W[23] -> (-m22 - m33 + r5 + t)/(-m22 - m33 - r5 + t), W[24] -> (-m11 - m44 + r3 + t)/(-m11 - m44 - r3 + t), W[25] -> (-(m11*m33) - m22*m44 + r1 + s*t)/(-(m11*m33) - m22*m44 - r1 + s*t), W[26] -> (m11^2 - 2*m11*m22 + m22^2 + m11*r2 - m22*r2 - m11*s - m22*s)/(m11^2 - 2*m11*m22 + m22^2 - m11*r2 + m22*r2 - m11*s - m22*s), W[27] -> (m33^2 - 2*m33*m44 + m44^2 + m33*r4 - m44*r4 - m33*s - m44*s)/(m33^2 - 2*m33*m44 + m44^2 - m33*r4 + m44*r4 - m33*s - m44*s), W[28] -> (m22^2 - 2*m22*m33 + m33^2 + m22*r5 - m33*r5 - m22*t - m33*t)/(m22^2 - 2*m22*m33 + m33^2 - m22*r5 + m33*r5 - m22*t - m33*t), W[29] -> (m11^2 - 2*m11*m44 + m44^2 + m11*r3 - m44*r3 - m11*t - m44*t)/(m11^2 - 2*m11*m44 + m44^2 - m11*r3 + m44*r3 - m11*t - m44*t), W[30] -> (m11^2*m33^2 - 2*m11*m22*m33*m44 + m22^2*m44^2 + m11*m33*r1 - m22*m44*r1 - m11*m33*s*t - m22*m44*s*t)/(m11^2*m33^2 - 2*m11*m22*m33*m44 + m22^2*m44^2 - m11*m33*r1 + m22*m44*r1 - m11*m33*s*t - m22*m44*s*t), W[31] -> (m22^2*m33^2 - 2*m22^2*m33*m44 + m22^2*m44^2 + m22*m33*r10 - m22*m44*r10 - 2*m11*m22*m33*s - 2*m22*m33^2*s + 2*m22*m33*m44*s - m33*r10*s + m33^2*s^2 + 2*m22*m33*s*t - 2*m22*m44*s*t + r10*s*t - 2*m33*s^2*t + s^2*t^2)/(m22^2*m33^2 - 2*m22^2*m33*m44 + m22^2*m44^2 - m22*m33*r10 + m22*m44*r10 - 2*m11*m22*m33*s - 2*m22*m33^2*s + 2*m22*m33*m44*s + m33*r10*s + m33^2*s^2 + 2*m22*m33*s*t - 2*m22*m44*s*t - r10*s*t - 2*m33*s^2*t + s^2*t^2), W[32] -> (m11^2*m33^2 - 2*m11^2*m33*m44 + m11^2*m44^2 + m11*m33*r11 - m11*m44*r11 - 2*m11*m22*m44*s + 2*m11*m33*m44*s - 2*m11*m44^2*s + m44*r11*s + m44^2*s^2 - 2*m11*m33*s*t + 2*m11*m44*s*t - r11*s*t - 2*m44*s^2*t + s^2*t^2)/(m11^2*m33^2 - 2*m11^2*m33*m44 + m11^2*m44^2 - m11*m33*r11 + m11*m44*r11 - 2*m11*m22*m44*s + 2*m11*m33*m44*s - 2*m11*m44^2*s - m44*r11*s + m44^2*s^2 - 2*m11*m33*s*t + 2*m11*m44*s*t + r11*s*t - 2*m44*s^2*t + s^2*t^2), W[33] -> (m11^2*m44^2 - 2*m11*m22*m44^2 + m22^2*m44^2 + m11*m44*r8 - m22*m44*r8 - 2*m11^2*m44*s + 2*m11*m22*m44*s - 2*m11*m33*m44*s - m11*r8*s + m11^2*s^2 + 2*m11*m44*s*t - 2*m22*m44*s*t + r8*s*t - 2*m11*s^2*t + s^2*t^2)/(m11^2*m44^2 - 2*m11*m22*m44^2 + m22^2*m44^2 - m11*m44*r8 + m22*m44*r8 - 2*m11^2*m44*s + 2*m11*m22*m44*s - 2*m11*m33*m44*s + m11*r8*s + m11^2*s^2 + 2*m11*m44*s*t - 2*m22*m44*s*t - r8*s*t - 2*m11*s^2*t + s^2*t^2), W[34] -> (m11^2*m33^2 - 2*m11*m22*m33^2 + m22^2*m33^2 + m11*m33*r9 - m22*m33*r9 + 2*m11*m22*m33*s - 2*m22^2*m33*s - 2*m22*m33*m44*s + m22*r9*s + m22^2*s^2 - 2*m11*m33*s*t + 2*m22*m33*s*t - r9*s*t - 2*m22*s^2*t + s^2*t^2)/(m11^2*m33^2 - 2*m11*m22*m33^2 + m22^2*m33^2 - m11*m33*r9 + m22*m33*r9 + 2*m11*m22*m33*s - 2*m22^2*m33*s - 2*m22*m33*m44*s - m22*r9*s + m22^2*s^2 - 2*m11*m33*s*t + 2*m22*m33*s*t + r9*s*t - 2*m22*s^2*t + s^2*t^2), W[35] -> (m11*m33 - m22*m33 - m11*m44 + m22*m44 + r2*r4 + m11*s + m22*s + m33*s + m44*s - s^2 - 2*s*t)/(m11*m33 - m22*m33 - m11*m44 + m22*m44 - r2*r4 + m11*s + m22*s + m33*s + m44*s - s^2 - 2*s*t), W[36] -> (-(m11*m22) + m22^2 - m11*m33 - m22*m33 + 2*m22*m44 + r2*r5 - m22*s + m33*s + m11*t - m22*t - s*t)/(-(m11*m22) + m22^2 - m11*m33 - m22*m33 + 2*m22*m44 - r2*r5 - m22*s + m33*s + m11*t - m22*t - s*t), W[37] -> (-m11^2 + m11*m22 - m11*m33 - m22*m33 + 2*m22*m44 + r2*r6 + 2*m11*s + m22*s + m33*s - s^2 + m11*t - m22*t - s*t)/(-m11^2 + m11*m22 - m11*m33 - m22*m33 + 2*m22*m44 - r2*r6 + 2*m11*s + m22*s + m33*s - s^2 + m11*t - m22*t - s*t), W[38] -> (m11^2 - m11*m22 + 2*m11*m33 - m11*m44 - m22*m44 + r2*r3 - m11*s + m44*s - m11*t + m22*t - s*t)/(m11^2 - m11*m22 + 2*m11*m33 - m11*m44 - m22*m44 - r2*r3 - m11*s + m44*s - m11*t + m22*t - s*t), W[39] -> (m11*m22 - m22^2 + 2*m11*m33 - m11*m44 - m22*m44 + r2*r7 + m11*s + 2*m22*s + m44*s - s^2 - m11*t + m22*t - s*t)/(m11*m22 - m22^2 + 2*m11*m33 - m11*m44 - m22*m44 - r2*r7 + m11*s + 2*m22*s + m44*s - s^2 - m11*t + m22*t - s*t), W[40] -> (-(m11*m33) - m11*m44 + 2*m22*m44 - m33*m44 + m44^2 + r3*r4 + m11*s - m44*s + m33*t - m44*t - s*t)/(-(m11*m33) - m11*m44 + 2*m22*m44 - m33*m44 + m44^2 - r3*r4 + m11*s - m44*s + m33*t - m44*t - s*t), W[41] -> (-(m11*m33) - m33^2 - m11*m44 + 2*m22*m44 + m33*m44 + r4*r6 + m11*s + 2*m33*s + m44*s - s^2 + m33*t - m44*t - s*t)/(-(m11*m33) - m33^2 - m11*m44 + 2*m22*m44 + m33*m44 - r4*r6 + m11*s + 2*m33*s + m44*s - s^2 + m33*t - m44*t - s*t), W[42] -> (2*m11*m33 - m22*m33 + m33^2 - m22*m44 - m33*m44 + r4*r5 + m22*s - m33*s - m33*t + m44*t - s*t)/(2*m11*m33 - m22*m33 + m33^2 - m22*m44 - m33*m44 - r4*r5 + m22*s - m33*s - m33*t + m44*t - s*t), W[43] -> (2*m11*m33 - m22*m33 - m22*m44 + m33*m44 - m44^2 + r4*r7 + m22*s + m33*s + 2*m44*s - s^2 - m33*t + m44*t - s*t)/(2*m11*m33 - m22*m33 - m22*m44 + m33*m44 - m44^2 - r4*r7 + m22*s + m33*s + 2*m44*s - s^2 - m33*t + m44*t - s*t), W[44] -> (-(m11^2*m33) + 2*m11*m22*m33 - m22^2*m33 + r2*r9 - m11*m22*s + m22^2*s + m11*m33*s + m22*m33*s + 2*m22*m44*s - m22*s^2 + m11*s*t - m22*s*t - s^2*t)/(-(m11^2*m33) + 2*m11*m22*m33 - m22^2*m33 - r2*r9 - m11*m22*s + m22^2*s + m11*m33*s + m22*m33*s + 2*m22*m44*s - m22*s^2 + m11*s*t - m22*s*t - s^2*t), W[45] -> (-(m11^2*m44) + 2*m11*m22*m44 - m22^2*m44 + r2*r8 + m11^2*s - m11*m22*s + 2*m11*m33*s + m11*m44*s + m22*m44*s - m11*s^2 - m11*s*t + m22*s*t - s^2*t)/(-(m11^2*m44) + 2*m11*m22*m44 - m22^2*m44 - r2*r8 + m11^2*s - m11*m22*s + 2*m11*m33*s + m11*m44*s + m22*m44*s - m11*s^2 - m11*s*t + m22*s*t - s^2*t), W[46] -> (-(m11^2*m33) + m11*m22*m33 + m11*m22*m44 - m22^2*m44 + r1*r2 - 2*m11*m22*s + m11*m33*s + m22*m44*s + m11*s*t + m22*s*t - s^2*t)/(-(m11^2*m33) + m11*m22*m33 + m11*m22*m44 - m22^2*m44 - r1*r2 - 2*m11*m22*s + m11*m33*s + m22*m44*s + m11*s*t + m22*s*t - s^2*t), W[47] -> (-(m11*m22*m33) + m22^2*m33 + m11*m22*m44 - m22^2*m44 + r10*r2 - 2*m11*m22*s - m11*m33*s - 2*m22*m33*s + m22*m44*s + m33*s^2 + m11*s*t + m22*s*t - s^2*t)/(-(m11*m22*m33) + m22^2*m33 + m11*m22*m44 - m22^2*m44 - r10*r2 - 2*m11*m22*s - m11*m33*s - 2*m22*m33*s + m22*m44*s + m33*s^2 + m11*s*t + m22*s*t - s^2*t), W[48] -> (-(m11^2*m33) + m11*m22*m33 + m11^2*m44 - m11*m22*m44 + r11*r2 - 2*m11*m22*s + m11*m33*s - 2*m11*m44*s - m22*m44*s + m44*s^2 + m11*s*t + m22*s*t - s^2*t)/(-(m11^2*m33) + m11*m22*m33 + m11^2*m44 - m11*m22*m44 - r11*r2 - 2*m11*m22*s + m11*m33*s - 2*m11*m44*s - m22*m44*s + m44*s^2 + m11*s*t + m22*s*t - s^2*t), W[49] -> (-(m11*m33^2) + 2*m11*m33*m44 - m11*m44^2 + r11*r4 + m11*m33*s + m11*m44*s + 2*m22*m44*s - m33*m44*s + m44^2*s - m44*s^2 + m33*s*t - m44*s*t - s^2*t)/(-(m11*m33^2) + 2*m11*m33*m44 - m11*m44^2 - r11*r4 + m11*m33*s + m11*m44*s + 2*m22*m44*s - m33*m44*s + m44^2*s - m44*s^2 + m33*s*t - m44*s*t - s^2*t), W[50] -> (-(m22*m33^2) + 2*m22*m33*m44 - m22*m44^2 + r10*r4 + 2*m11*m33*s + m22*m33*s + m33^2*s + m22*m44*s - m33*m44*s - m33*s^2 - m33*s*t + m44*s*t - s^2*t)/(-(m22*m33^2) + 2*m22*m33*m44 - m22*m44^2 - r10*r4 + 2*m11*m33*s + m22*m33*s + m33^2*s + m22*m44*s - m33*m44*s - m33*s^2 - m33*s*t + m44*s*t - s^2*t), W[51] -> (-(m11*m33^2) + m11*m33*m44 + m22*m33*m44 - m22*m44^2 + r1*r4 + m11*m33*s + m22*m44*s - 2*m33*m44*s + m33*s*t + m44*s*t - s^2*t)/(-(m11*m33^2) + m11*m33*m44 + m22*m33*m44 - m22*m44^2 - r1*r4 + m11*m33*s + m22*m44*s - 2*m33*m44*s + m33*s*t + m44*s*t - s^2*t), W[52] -> (-(m11*m33*m44) + m22*m33*m44 + m11*m44^2 - m22*m44^2 + r4*r8 - m11*m33*s - 2*m11*m44*s + m22*m44*s - 2*m33*m44*s + m11*s^2 + m33*s*t + m44*s*t - s^2*t)/(-(m11*m33*m44) + m22*m33*m44 + m11*m44^2 - m22*m44^2 - r4*r8 - m11*m33*s - 2*m11*m44*s + m22*m44*s - 2*m33*m44*s + m11*s^2 + m33*s*t + m44*s*t - s^2*t), W[53] -> (-(m11*m33^2) + m22*m33^2 + m11*m33*m44 - m22*m33*m44 + r4*r9 + m11*m33*s - 2*m22*m33*s - m22*m44*s - 2*m33*m44*s + m22*s^2 + m33*s*t + m44*s*t - s^2*t)/(-(m11*m33^2) + m22*m33^2 + m11*m33*m44 - m22*m33*m44 - r4*r9 + m11*m33*s - 2*m22*m33*s - m22*m44*s - 2*m33*m44*s + m22*s^2 + m33*s*t + m44*s*t - s^2*t), W[54] -> (-(m11*m22) + m11*m33 + m22*m44 - m33*m44 + r3*r5 + m11*t + m22*t + m33*t + m44*t - 2*s*t - t^2)/(-(m11*m22) + m11*m33 + m22*m44 - m33*m44 - r3*r5 + m11*t + m22*t + m33*t + m44*t - 2*s*t - t^2), W[55] -> (-(m11*m22) - m11*m33 + m22*m33 - m33^2 + 2*m22*m44 + r5*r6 - m22*s + m33*s + m11*t + m22*t + 2*m33*t - s*t - t^2)/(-(m11*m22) - m11*m33 + m22*m33 - m33^2 + 2*m22*m44 - r5*r6 - m22*s + m33*s + m11*t + m22*t + 2*m33*t - s*t - t^2), W[56] -> (-m11^2 - m11*m33 + m11*m44 + 2*m22*m44 - m33*m44 + r3*r6 + m11*s - m44*s + 2*m11*t + m33*t + m44*t - s*t - t^2)/(-m11^2 - m11*m33 + m11*m44 + 2*m22*m44 - m33*m44 - r3*r6 + m11*s - m44*s + 2*m11*t + m33*t + m44*t - s*t - t^2), W[57] -> (-m22^2 + 2*m11*m33 + m22*m33 - m22*m44 - m33*m44 + r5*r7 + m22*s - m33*s + 2*m22*t + m33*t + m44*t - s*t - t^2)/(-m22^2 + 2*m11*m33 + m22*m33 - m22*m44 - m33*m44 - r5*r7 + m22*s - m33*s + 2*m22*t + m33*t + m44*t - s*t - t^2), W[58] -> (-(m11*m22) + 2*m11*m33 + m11*m44 - m22*m44 - m44^2 + r3*r7 - m11*s + m44*s + m11*t + m22*t + 2*m44*t - s*t - t^2)/(-(m11*m22) + 2*m11*m33 + m11*m44 - m22*m44 - m44^2 - r3*r7 - m11*s + m44*s + m11*t + m22*t + 2*m44*t - s*t - t^2), W[59] -> (m11*m22*m33 - m11*m33^2 - m22^2*m44 + m22*m33*m44 + r1*r5 + m11*m33*t - 2*m22*m33*t + m22*m44*t + m22*s*t + m33*s*t - s*t^2)/(m11*m22*m33 - m11*m33^2 - m22^2*m44 + m22*m33*m44 - r1*r5 + m11*m33*t - 2*m22*m33*t + m22*m44*t + m22*s*t + m33*s*t - s*t^2), W[60] -> (-(m11*m22*m33) + m22^2*m33 - m11*m33^2 - m22*m33^2 + 2*m22*m33*m44 + r5*r9 - m22^2*s + m22*m33*s + m11*m33*t - m22*m33*t + 2*m22*s*t + m33*s*t - s*t^2)/(-(m11*m22*m33) + m22^2*m33 - m11*m33^2 - m22*m33^2 + 2*m22*m33*m44 - r5*r9 - m22^2*s + m22*m33*s + m11*m33*t - m22*m33*t + 2*m22*s*t + m33*s*t - s*t^2), W[61] -> (2*m11*m22*m33 - m22^2*m33 + m22*m33^2 - m22^2*m44 - m22*m33*m44 + r10*r5 + m22*m33*s - m33^2*s - m22*m33*t + m22*m44*t + m22*s*t + 2*m33*s*t - s*t^2)/(2*m11*m22*m33 - m22^2*m33 + m22*m33^2 - m22^2*m44 - m22*m33*m44 - r10*r5 + m22*m33*s - m33^2*s - m22*m33*t + m22*m44*t + m22*s*t + 2*m33*s*t - s*t^2), W[62] -> (-(m11^2*m33) + m11*m22*m44 + m11*m33*m44 - m22*m44^2 + r1*r3 + m11*m33*t - 2*m11*m44*t + m22*m44*t + m11*s*t + m44*s*t - s*t^2)/(-(m11^2*m33) + m11*m22*m44 + m11*m33*m44 - m22*m44^2 - r1*r3 + m11*m33*t - 2*m11*m44*t + m22*m44*t + m11*s*t + m44*s*t - s*t^2), W[63] -> (m11^2*m44 - m11*m22*m44 + 2*m11*m33*m44 - m11*m44^2 - m22*m44^2 + r3*r8 - m11^2*s + m11*m44*s - m11*m44*t + m22*m44*t + 2*m11*s*t + m44*s*t - s*t^2)/(m11^2*m44 - m11*m22*m44 + 2*m11*m33*m44 - m11*m44^2 - m22*m44^2 - r3*r8 - m11^2*s + m11*m44*s - m11*m44*t + m22*m44*t + 2*m11*s*t + m44*s*t - s*t^2), W[64] -> (-(m11^2*m33) - m11^2*m44 + 2*m11*m22*m44 - m11*m33*m44 + m11*m44^2 + r11*r3 + m11*m44*s - m44^2*s + m11*m33*t - m11*m44*t + m11*s*t + 2*m44*s*t - s*t^2)/(-(m11^2*m33) - m11^2*m44 + 2*m11*m22*m44 - m11*m33*m44 + m11*m44^2 - r11*r3 + m11*m44*s - m44^2*s + m11*m33*t - m11*m44*t + m11*s*t + 2*m44*s*t - s*t^2), W[65] -> (-(m11^2*m33*m44) + m11*m22*m33*m44 + m11*m22*m44^2 - m22^2*m44^2 + r1*r8 - m11^2*m33*s - m11*m22*m44*s + 2*m11*m33*m44*s + m11*m33*s*t - m11*m44*s*t + 2*m22*m44*s*t + m11*s^2*t - s^2*t^2)/(-(m11^2*m33*m44) + m11*m22*m33*m44 + m11*m22*m44^2 - m22^2*m44^2 - r1*r8 - m11^2*m33*s - m11*m22*m44*s + 2*m11*m33*m44*s + m11*m33*s*t - m11*m44*s*t + 2*m22*m44*s*t + m11*s^2*t - s^2*t^2), W[66] -> (-(m11^2*m33^2) + m11*m22*m33^2 + m11*m22*m33*m44 - m22^2*m33*m44 + r1*r9 - m11*m22*m33*s - m22^2*m44*s + 2*m22*m33*m44*s + 2*m11*m33*s*t - m22*m33*s*t + m22*m44*s*t + m22*s^2*t - s^2*t^2)/(-(m11^2*m33^2) + m11*m22*m33^2 + m11*m22*m33*m44 - m22^2*m33*m44 - r1*r9 - m11*m22*m33*s - m22^2*m44*s + 2*m22*m33*m44*s + 2*m11*m33*s*t - m22*m33*s*t + m22*m44*s*t + m22*s^2*t - s^2*t^2), W[67] -> (-(m11*m22*m33^2) + m11*m22*m33*m44 + m22^2*m33*m44 - m22^2*m44^2 + r1*r10 + 2*m11*m22*m33*s - m11*m33^2*s - m22*m33*m44*s + m11*m33*s*t - m22*m33*s*t + 2*m22*m44*s*t + m33*s^2*t - s^2*t^2)/(-(m11*m22*m33^2) + m11*m22*m33*m44 + m22^2*m33*m44 - m22^2*m44^2 - r1*r10 + 2*m11*m22*m33*s - m11*m33^2*s - m22*m33*m44*s + m11*m33*s*t - m22*m33*s*t + 2*m22*m44*s*t + m33*s^2*t - s^2*t^2), W[68] -> (-(m11^2*m33^2) + m11^2*m33*m44 + m11*m22*m33*m44 - m11*m22*m44^2 + r1*r11 + 2*m11*m22*m44*s - m11*m33*m44*s - m22*m44^2*s + 2*m11*m33*s*t - m11*m44*s*t + m22*m44*s*t + m44*s^2*t - s^2*t^2)/(-(m11^2*m33^2) + m11^2*m33*m44 + m11*m22*m33*m44 - m11*m22*m44^2 - r1*r11 + 2*m11*m22*m44*s - m11*m33*m44*s - m22*m44^2*s + 2*m11*m33*s*t - m11*m44*s*t + m22*m44*s*t + m44*s^2*t - s^2*t^2)}

==> output/rootdef.txt <==
{r1 -> Sqrt[m11^2*m33^2 - 2*m11*m22*m33*m44 + m22^2*m44^2 - 2*m11*m33*s*t - 2*m22*m44*s*t + s^2*t^2], r10 -> Sqrt[m22^2*m33^2 - 2*m22^2*m33*m44 + m22^2*m44^2 - 4*m11*m22*m33*s - 2*m22*m33^2*s + 2*m22*m33*m44*s + m33^2*s^2 + 2*m22*m33*s*t - 2*m22*m44*s*t - 2*m33*s^2*t + s^2*t^2], r11 -> Sqrt[m11^2*m33^2 - 2*m11^2*m33*m44 + m11^2*m44^2 - 4*m11*m22*m44*s + 2*m11*m33*m44*s - 2*m11*m44^2*s + m44^2*s^2 - 2*m11*m33*s*t + 2*m11*m44*s*t - 2*m44*s^2*t + s^2*t^2], r2 -> Sqrt[m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2], r3 -> Sqrt[m11^2 - 2*m11*m44 + m44^2 - 2*m11*t - 2*m44*t + t^2], r4 -> Sqrt[m33^2 - 2*m33*m44 + m44^2 - 2*m33*s - 2*m44*s + s^2], r5 -> Sqrt[m22^2 - 2*m22*m33 + m33^2 - 2*m22*t - 2*m33*t + t^2], r6 -> Sqrt[m11^2 + 2*m11*m33 + m33^2 - 4*m22*m44 - 2*m11*s - 2*m33*s + s^2 - 2*m11*t - 2*m33*t + 2*s*t + t^2], r7 -> Sqrt[m22^2 - 4*m11*m33 + 2*m22*m44 + m44^2 - 2*m22*s - 2*m44*s + s^2 - 2*m22*t - 2*m44*t + 2*s*t + t^2], r8 -> Sqrt[m11^2*m44^2 - 2*m11*m22*m44^2 + m22^2*m44^2 - 2*m11^2*m44*s + 2*m11*m22*m44*s - 4*m11*m33*m44*s + m11^2*s^2 + 2*m11*m44*s*t - 2*m22*m44*s*t - 2*m11*s^2*t + s^2*t^2], r9 -> Sqrt[m11^2*m33^2 - 2*m11*m22*m33^2 + m22^2*m33^2 + 2*m11*m22*m33*s - 2*m22^2*m33*s - 4*m22*m33*m44*s + m22^2*s^2 - 2*m11*m33*s*t + 2*m22*m33*s*t - 2*m22*s^2*t + s^2*t^2]}

==> test.txt <==
test test test
